Chiral condensate and the equation of state at nonzero baryon density from the hadron resonance gas model with a repulsive mean field

We study the QCD equation of state and the chiral condensate using the hadron resonance gas model with repulsive mean-field interactions. We find that the repulsive interactions improve the agreement with the lattice results on the derivatives of the pressure with respect to the baryon chemical potential up to eighth order. From the temperature dependence of the chiral condensate we estimate the crossover temperature as a function of baryon chemical potential, $T_{pc}(\mu_B)$. We find that the chiral crossover line starts to deviate significantly from the chemical freeze-out line already for $\mu_B>400$ MeV. Furthermore, we find that the chiral pseudocritical line can be parametrized as $T_{pc}(\mu_B)/T_{pc}(0)=1-\kappa_2 (\mu_B/T_{pc} (0))^2-\kappa_4 (\mu_B/T_{pc} (0))^4$ with $\kappa_2=0.0150(2)$ and $\kappa_4=3.1(6) \times 10^{-5}$, which are in agreement with lattice QCD results for small values of $\mu_B$. For the first time we find a tiny but non-zero value of $\kappa_4$ in our study.

==> Ancillary/Fig1/chi_K0.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025
   2.0000000000000000E-002   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019
   2.5000000000000001E-002   6.0116148640880782E-015   6.0116148640880782E-015   6.0116148640880782E-015   6.0116148640880782E-015
   2.9999999999999999E-002   2.4191001520413862E-012   2.4191001520413862E-012   2.4191001520413862E-012   2.4191001520413862E-012
   3.5000000000000003E-002   1.7024258697794439E-010   1.7024258697794439E-010   1.7024258697794439E-010   1.7024258697794439E-010
   4.0000000000000001E-002   4.0568140720494817E-009   4.0568140720494817E-009   4.0568140720494817E-009   4.0568140720494817E-009
   4.5000000000000005E-002   4.7229912218055932E-008   4.7229912218055932E-008   4.7229912218055932E-008   4.7229912218055932E-008
   5.0000000000000003E-002   3.3460261819402879E-007   3.3460261819402879E-007   3.3460261819402879E-007   3.3460261819402879E-007
   5.5000000000000000E-002   1.6581773381394816E-006   1.6581773381394816E-006   1.6581773381394816E-006   1.6581773381394816E-006
   6.0000000000000005E-002   6.3048041926717193E-006   6.3048041926717193E-006   6.3048041926717193E-006   6.3048041926717193E-006
   6.5000000000000002E-002   1.9600350289748764E-005   1.9600350289748764E-005   1.9600350289748764E-005   1.9600350289748764E-005
   6.9999999999999993E-002   5.2115973474027522E-005   5.2115973474027522E-005   5.2115973474027522E-005   5.2115973474027522E-005
   7.4999999999999997E-002   1.2246430597899981E-004   1.2246430597899981E-004   1.2246430597899981E-004   1.2246430597899981E-004
   8.0000000000000002E-002   2.6058116152813724E-004   2.6058116152813724E-004   2.6058116152813724E-004   2.6058116152813724E-004
   8.4999999999999992E-002   5.1141562800330396E-004   5.1141562800330396E-004   5.1141562800330396E-004   5.1141562800330396E-004
   8.9999999999999997E-002   9.3900694998447307E-004   9.3900694998447307E-004   9.3900694998447307E-004   9.3900694998447307E-004
   9.5000000000000001E-002   1.6309772176259618E-003   1.6309772176259618E-003   1.6309772176259618E-003   1.6309772176259618E-003
   9.9999999999999992E-002   2.7034910953481093E-003   2.7034910953481093E-003   2.7034910953481093E-003   2.7034910953481093E-003
  0.10500000000000000        4.3067178016261819E-003   4.3067178016261819E-003   4.3067178016261819E-003   4.3067178016261819E-003
  0.11000000000000000        6.6307791832263150E-003   6.6307791832263150E-003   6.6307791832263150E-003   6.6307791832263150E-003
  0.11499999999999999        9.9120929819431006E-003   9.9120929819431006E-003   9.9120929819431006E-003   9.9120929819431006E-003
  0.12000000000000000        1.4439938506874007E-002   1.4439938506874007E-002   1.4439938506874007E-002   1.4439938506874007E-002
  0.12500000000000000        2.0562998889793800E-002   2.0562998889793800E-002   2.0562998889793800E-002   2.0562998889793800E-002
  0.13000000000000000        2.8695582378615473E-002   2.8695582378615473E-002   2.8695582378615473E-002   2.8695582378615473E-002
  0.13500000000000001        3.9323201971473064E-002   3.9323201971473064E-002   3.9323201971473064E-002   3.9323201971473064E-002
  0.14000000000000001        5.3007199949465442E-002   5.3007199949465442E-002   5.3007199949465442E-002   5.3007199949465442E-002
  0.14500000000000002        7.0388138790658347E-002   7.0388138790658347E-002   7.0388138790658347E-002   7.0388138790658347E-002
  0.15000000000000002        9.2187736632340506E-002   9.2187736632340506E-002   9.2187736632340506E-002   9.2187736632340506E-002
  0.15500000000000000       0.11920919634942007       0.11920919634942007       0.11920919634942007       0.11920919634942007     
  0.16000000000000000       0.15233585461692797       0.15233585461692797       0.15233585461692797       0.15233585461692797     
  0.16500000000000001       0.19252815395156087       0.19252815395156087       0.19252815395156087       0.19252815395156087     
  0.17000000000000001       0.24081901098525052       0.24081901098525052       0.24081901098525052       0.24081901098525052     
  0.17500000000000002       0.29830771407134621       0.29830771407134621       0.29830771407134621       0.29830771407134621     
  0.18000000000000002       0.36615253037584750       0.36615253037584750       0.36615253037584750       0.36615253037584750     
  0.18500000000000003       0.44556223594906380       0.44556223594906380       0.44556223594906380       0.44556223594906380     
  0.19000000000000000       0.53778680218020447       0.53778680218020447       0.53778680218020447       0.53778680218020447     
  0.19500000000000001       0.64410747964724591       0.64410747964724591       0.64410747964724591       0.64410747964724591     
  0.20000000000000001       0.76582651738163710       0.76582651738163710       0.76582651738163710       0.76582651738163710     
  0.20500000000000002       0.90425674395515443       0.90425674395515443       0.90425674395515443       0.90425674395515443     
  0.21000000000000002        1.0607112186208079        1.0607112186208079        1.0607112186208079        1.0607112186208079     


==> Ancillary/Fig1/chi_K33.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025
   2.0000000000000000E-002   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019
   2.5000000000000001E-002   6.0116148640880782E-015   6.0116148640880774E-015   6.0116148640880703E-015   6.0116148640880364E-015
   2.9999999999999999E-002   2.4191001520412989E-012   2.4191001520407771E-012   2.4191001520386910E-012   2.4191001520303481E-012
   3.5000000000000003E-002   1.7024258697735327E-010   1.7024258697383842E-010   1.7024258695977896E-010   1.7024258690354128E-010
   4.0000000000000001E-002   4.0568140716027852E-009   4.0568140689958783E-009   4.0568140585682551E-009   4.0568140168577579E-009
   4.5000000000000005E-002   4.7229912139027533E-008   4.7229911691835046E-008   4.7229909903065130E-008   4.7229902747985661E-008
   5.0000000000000003E-002   3.3460261310050008E-007   3.3460258539067108E-007   3.3460247455136606E-007   3.3460203119424922E-007
   5.5000000000000000E-002   1.6581771800963327E-006   1.6581763566745155E-006   1.6581730629892900E-006   1.6581598882667913E-006
   6.0000000000000005E-002   6.3048013531646856E-006   6.3047871860899279E-006   6.3047305179500800E-006   6.3045038468232171E-006
   6.5000000000000002E-002   1.9600316732307864E-005   1.9600156043029686E-005   1.9599513292503858E-005   1.9596942349681906E-005
   6.9999999999999993E-002   5.2115534289021478E-005   5.2114216754498210E-005   5.2108946782947869E-005   5.2087868395578277E-005
   7.4999999999999997E-002   1.2246152213924520E-004   1.2245317097249545E-004   1.2241976915298086E-004   1.2228618749986675E-004
   8.0000000000000002E-002   2.6056682141260959E-004   2.6052380546457516E-004   2.6035177717845183E-004   2.5966398351514317E-004
   8.4999999999999992E-002   5.1135327758071285E-004   5.1116626871998351E-004   5.1041857522161015E-004   5.0743087717288545E-004
   8.9999999999999997E-002   9.3877132975092560E-004   9.3806479932737757E-004   9.3524133612663473E-004   9.2397138486867945E-004
   9.5000000000000001E-002   1.6301854140229144E-003   1.6278121527723835E-003   1.6183363802149127E-003   1.5805884291364158E-003
   9.9999999999999992E-002   2.7010816072153996E-003   2.6938651595614471E-003   2.6650957407923191E-003   2.5508822095646568E-003
  0.10500000000000000        4.2999815898888179E-003   4.2798319416654032E-003   4.1997052073256885E-003   3.8834175013930999E-003
  0.11000000000000000        6.6132754701455111E-003   6.5610230144082090E-003   6.3540756461702005E-003   5.5446457305583455E-003
  0.11499999999999999        9.8694229016999535E-003   9.7424406272790774E-003   9.2426687205867473E-003   7.3156924347480981E-003
  0.12000000000000000        1.4341615067075186E-002   1.4050387584318655E-002   1.2914979511497697E-002   8.6314330846933521E-003
  0.12500000000000000        2.0347549284332651E-002   1.9713797819894519E-002   1.7277142193877389E-002   8.3777429026386224E-003
  0.13000000000000000        2.8244484784004591E-002   2.6930654450292878E-002   2.1979303273798167E-002   4.7349979252202766E-003
  0.13500000000000001        3.8417324422638434E-002   3.5815348218618405E-002   2.6281816920026343E-002  -4.7117643434306149E-003
  0.14000000000000001        5.1257309266459286E-002   4.6325966724654166E-002   2.8946604725346679E-002  -2.2220980639316337E-002
  0.14500000000000002        6.7129352832434611E-002   5.8177955196326722E-002   2.8248160434736901E-002  -4.8122138273636574E-002
  0.15000000000000002        8.6327509333929936E-002   7.0763106242317214E-002   2.2238064562398695E-002  -7.8137412050305957E-002
  0.15500000000000000       0.10902092036231395        8.3108012939048168E-002   9.3711187411792216E-003 -0.10118336362247866     
  0.16000000000000000       0.13519676259568406        9.3915987158079917E-002  -1.0559863194031665E-002 -0.10057249189082171     
  0.16500000000000001       0.16461132509992818       0.10172795515195834       -3.5534046083802159E-002  -6.1331062125997031E-002
  0.17000000000000001       0.19676336234181349       0.10520033336411494       -6.1079277667417241E-002   1.7874936338704135E-002
  0.17500000000000002       0.23090284338614220       0.10343719564634145       -8.1244712355216450E-002  0.11645858815888468     
  0.18000000000000002       0.26608538530707937        9.6260944918060157E-002  -9.0658013359225048E-002  0.19726756326020925     
  0.18500000000000003       0.30124881216571125        8.4304835573912149E-002  -8.6701272140556604E-002  0.22602506579710058     
  0.19000000000000000       0.33533429313401952        6.8876045981657197E-002  -7.0562920290523981E-002  0.19152744200480598     
  0.19500000000000001       0.36738408936553657        5.1640837801776057E-002  -4.6556431727278455E-002  0.11071711191136785     
  0.20000000000000001       0.39662435888867392        3.4257052999494372E-002  -2.0235218660906069E-002   1.6168082456331813E-002
  0.20500000000000002       0.42250997648064104        1.8080571496464769E-002   3.5644884682830562E-003  -6.2350159002549428E-002
  0.21000000000000002       0.44473103797590496        4.0150728770865646E-003   2.1866745191323329E-002 -0.10932294653282895     


==> Ancillary/Fig2/qbarq_K0_T025_QS.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        3.2017254074683259E-007   1.7253273457420992E-008   0.0000000000000000     
   5.0000000000000001E-003   3.2017254074683487E-007   1.7253273457420992E-008   1.8911789149251769E-020
   1.0000000000000000E-002   3.2017254074684170E-007   1.7253273457420992E-008   3.8582574800858621E-020
   1.4999999999999999E-002   3.2017254074685334E-007   1.7253273457420992E-008   5.9801814651832588E-020
   2.0000000000000000E-002   3.2017254074687034E-007   1.7253273457420992E-008   8.3421111303197870E-020
   2.5000000000000001E-002   3.2017254074689337E-007   1.7253273457420992E-008   1.1038839006254893E-019
   2.9999999999999999E-002   3.2017254074692328E-007   1.7253273457420992E-008   1.4178594251503671E-019
   3.5000000000000003E-002   3.2017254074696129E-007   1.7253273457420992E-008   1.7887386268486403E-019
   4.0000000000000001E-002   3.2017254074700899E-007   1.7253273457420992E-008   2.2314061903296578E-019
   4.4999999999999998E-002   3.2017254074706828E-007   1.7253273457420992E-008   2.7636279192271527E-019
   5.0000000000000003E-002   3.2017254074714149E-007   1.7253273457420992E-008   3.4067637402790181E-019
   5.5000000000000000E-002   3.2017254074723160E-007   1.7253273457420992E-008   4.1866249521871020E-019
   5.9999999999999998E-002   3.2017254074734219E-007   1.7253273457420992E-008   5.1345101236636954E-019
   6.5000000000000002E-002   3.2017254074747771E-007   1.7253273457420992E-008   6.2884612148907622E-019
   7.0000000000000007E-002   3.2017254074764363E-007   1.7253273457420992E-008   7.6947903349563413E-019
   7.4999999999999997E-002   3.2017254074784660E-007   1.7253273457420992E-008   9.4099384094050762E-019
   8.0000000000000002E-002   3.2017254074809472E-007   1.7253273457420992E-008   1.1502740352758018E-018
   8.5000000000000006E-002   3.2017254074839796E-007   1.7253273457420992E-008   1.4057187655327888E-018
   8.9999999999999997E-002   3.2017254074876859E-007   1.7253273457420992E-008   1.7175799256639698E-018
   9.5000000000000001E-002   3.2017254074922138E-007   1.7253273457420992E-008   2.0983735990442062E-018
  0.10000000000000001        3.2017254074977444E-007   1.7253273457420992E-008   2.5633823728435271E-018
  0.10500000000000000        3.2017254075045016E-007   1.7253273457420992E-008   3.1312686819110440E-018
  0.11000000000000000        3.2017254075127549E-007   1.7253273457420992E-008   3.8248237978137055E-018
  0.11500000000000000        3.2017254075228367E-007   1.7253273457420992E-008   4.6718825225898793E-018
  0.12000000000000000        3.2017254075351510E-007   1.7253273457420992E-008   5.7064402970897289E-018
  0.12500000000000000        3.2017254075501917E-007   1.7253273457420992E-008   6.9700175573826858E-018
  0.13000000000000000        3.2017254075685633E-007   1.7253273457420992E-008   8.5133260956449493E-018
  0.13500000000000001        3.2017254075910022E-007   1.7253273457420992E-008   1.0398304302440842E-017
  0.14000000000000001        3.2017254076184096E-007   1.7253273457420992E-008   1.2700602971816464E-017
  0.14499999999999999        3.2017254076518848E-007   1.7253273457420992E-008   1.5512621433292766E-017
  0.14999999999999999        3.2017254076927722E-007   1.7253273457420992E-008   1.8947215861395329E-017
  0.15500000000000000        3.2017254077427122E-007   1.7253273457420992E-008   2.3142228590202842E-017
  0.16000000000000000        3.2017254078037091E-007   1.7253273457420992E-008   2.8266020210211109E-017
  0.16500000000000001        3.2017254078782110E-007   1.7253273457420992E-008   3.4524226469983744E-017
  0.17000000000000001        3.2017254079692083E-007   1.7253273457420992E-008   4.2168011160777807E-017
  0.17500000000000002        3.2017254080803522E-007   1.7253273457420992E-008   5.1504146201383431E-017
  0.17999999999999999        3.2017254082161041E-007   1.7253273457420992E-008   6.2907323472373491E-017
  0.18500000000000000        3.2017254083819113E-007   1.7253273457420992E-008   7.6835192516903956E-017
  0.19000000000000000        3.2017254085844295E-007   1.7253273457420992E-008   9.3846727623796875E-017
  0.19500000000000001        3.2017254088317848E-007   1.7253273457420992E-008   1.1462466142844283E-016
  0.20000000000000001        3.2017254091339056E-007   1.7253273457420992E-008   1.4000288537069563E-016
  0.20500000000000002        3.2017254095029171E-007   1.7253273457420992E-008   1.7099991668634698E-016
  0.20999999999999999        3.2017254099536286E-007   1.7253273457420992E-008   2.0885977508005062E-016
  0.21500000000000000        3.2017254105041291E-007   1.7253273457420992E-008   2.5510190960412568E-016
  0.22000000000000000        3.2017254111765118E-007   1.7253273457420992E-008   3.1158217948416901E-016
  0.22500000000000001        3.2017254119977621E-007   1.7253273457420992E-008   3.8056733626614357E-016
  0.23000000000000001        3.2017254130008391E-007   1.7253273457420992E-008   4.6482599651502318E-016
  0.23500000000000001        3.2017254142260003E-007   1.7253273457420992E-008   5.6773975611881418E-016
  0.23999999999999999        3.2017254157224158E-007   1.7253273457420992E-008   6.9343890560512956E-016
  0.24500000000000000        3.2017254175501419E-007   1.7253273457420992E-008   8.4696819320250161E-016
  0.25000000000000000        3.2017254197825311E-007   1.7253273457420992E-008   1.0344892883000893E-015
  0.25500000000000000        3.2017254225091773E-007   1.7253273457420992E-008   1.2635280708753696E-015
  0.26000000000000001        3.2017254258395113E-007   1.7253273457420992E-008   1.5432766714827768E-015
  0.26500000000000001        3.2017254299071896E-007   1.7253273457420992E-008   1.8849623837286163E-015
  0.27000000000000002        3.2017254348754634E-007   1.7253273457420992E-008   2.3022982549851547E-015
  0.27500000000000002        3.2017254409437271E-007   1.7253273457420996E-008   2.8120334391314932E-015
  0.28000000000000003        3.2017254483555206E-007   1.7253273457420996E-008   3.4346253989089257E-015
  0.28500000000000003        3.2017254574083059E-007   1.7253273457420999E-008   4.1950609357317945E-015
  0.28999999999999998        3.2017254684654030E-007   1.7253273457421002E-008   5.1238589977628076E-015
  0.29499999999999998        3.2017254819705715E-007   1.7253273457421006E-008   6.2582955124620743E-015
  0.29999999999999999        3.2017254984658219E-007   1.7253273457421015E-008   7.6438994004407235E-015
  0.30499999999999999        3.2017255186131660E-007   1.7253273457421025E-008   9.3362798109076905E-015
  0.31000000000000000        3.2017255432211873E-007   1.7253273457421042E-008   1.1403357912084425E-014
  0.31500000000000000        3.2017255732774929E-007   1.7253273457421065E-008   1.3928092806172775E-014
  0.32000000000000001        3.2017256099883476E-007   1.7253273457421102E-008   1.7011810969415156E-014
  0.32500000000000001        3.2017256548270865E-007   1.7253273457421158E-008   2.0778272839367210E-014
  0.33000000000000002        3.2017257095932457E-007   1.7253273457421237E-008   2.5378639755808438E-014
  0.33500000000000002        3.2017257764847838E-007   1.7253273457421360E-008   3.0997540596070218E-014
  0.34000000000000002        3.2017258581862933E-007   1.7253273457421538E-008   3.7860481580157350E-014
  0.34500000000000003        3.2017259579767420E-007   1.7253273457421806E-008   4.6242896627160578E-014
  0.35000000000000003        3.2017260798610710E-007   1.7253273457422207E-008   5.6481201485540954E-014
  0.35499999999999998        3.2017262287309268E-007   1.7253273457422806E-008   6.8986295278345591E-014
  0.35999999999999999        3.2017264105609792E-007   1.7253273457423696E-008   8.4260051327773646E-014
  0.36499999999999999        3.2017266326487071E-007   1.7253273457425029E-008   1.0291545909378102E-013
  0.37000000000000000        3.2017269039072704E-007   1.7253273457427014E-008   1.2570122559344371E-013
  0.37500000000000000        3.2017272352232278E-007   1.7253273457429972E-008   1.5353182364241761E-013
  0.38000000000000000        3.2017276398934513E-007   1.7253273457434393E-008   1.8752419285992495E-013
  0.38500000000000001        3.2017281341587791E-007   1.7253273457440980E-008   2.2904256637746013E-013
  0.39000000000000001        3.2017287378558138E-007   1.7253273457450811E-008   2.7975322230441926E-013
  0.39500000000000002        3.2017294752130366E-007   1.7253273457465478E-008   3.4169135731921117E-013
  0.40000000000000002        3.2017303758231826E-007   1.7253273457487359E-008   4.1734276625783517E-013
  0.40500000000000003        3.2017314758308988E-007   1.7253273457519999E-008   5.0974360578859182E-013
  0.41000000000000003        3.2017328193833572E-007   1.7253273457568694E-008   6.2260224603944982E-013
  0.41500000000000004        3.2017344604020351E-007   1.7253273457641337E-008   7.6044810051163511E-013
  0.41999999999999998        3.2017364647467751E-007   1.7253273457749704E-008   9.2881340734638116E-013
  0.42499999999999999        3.2017389128589677E-007   1.7253273457911375E-008   1.1344552574651876E-012
  0.42999999999999999        3.2017419029899521E-007   1.7253273458152557E-008   1.3856267803522285E-012
  0.43500000000000000        3.2017455551441824E-007   1.7253273458512358E-008   1.6924083711162502E-012
  0.44000000000000000        3.2017500158954316E-007   1.7253273459049115E-008   2.0671122521364275E-012
  0.44500000000000001        3.2017554642693096E-007   1.7253273459849869E-008   2.5247766057709077E-012
  0.45000000000000001        3.2017621189281891E-007   1.7253273461044450E-008   3.0837691094074437E-012
  0.45500000000000002        3.2017702469468947E-007   1.7253273462826558E-008   3.7665240948353374E-012
  0.46000000000000002        3.2017801745313553E-007   1.7253273465485146E-008   4.6004429167300876E-012
  0.46500000000000002        3.2017923001103892E-007   1.7253273469451299E-008   5.6189936651960217E-012
  0.47000000000000003        3.2018071103260525E-007   1.7253273475368102E-008   6.8630543576869765E-012
  0.47500000000000003        3.2018251995642951E-007   1.7253273484194930E-008   8.3825535173051678E-012
  0.47999999999999998        3.2018472938097499E-007   1.7253273497363016E-008   1.0238473979633856E-011
  0.48499999999999999        3.2018742797820468E-007   1.7253273517007487E-008   1.2505300347889906E-011
  0.48999999999999999        3.2019072405229813E-007   1.7253273546313600E-008   1.5274008321338345E-011
  0.49500000000000000        3.2019474988627792E-007   1.7253273590033179E-008   1.8655715869174616E-011
  0.50000000000000000        3.2019966705099115E-007   1.7253273655255126E-008   2.2786142784243550E-011
  0.50500000000000000        3.2020567288951404E-007   1.7253273752554836E-008   2.7831057594054868E-011
  0.51000000000000001        3.2021300843722087E-007   1.7253273897708947E-008   3.3992930432628064E-011
  0.51500000000000001        3.2022196809537759E-007   1.7253274114253429E-008   4.1519058876076456E-011
  0.52000000000000002        3.2023291144649534E-007   1.7253274437299824E-008   5.0711492859948765E-011
  0.52500000000000002        3.2024627768563407E-007   1.7253274919228405E-008   6.1939156999672468E-011
  0.53000000000000003        3.2026260324683514E-007   1.7253275638181325E-008   7.5652656824725515E-011
  0.53500000000000003        3.2028254333209194E-007   1.7253276710732976E-008   9.2402363151726805E-011
  0.54000000000000004        3.2030689820689046E-007   1.7253278310791858E-008   1.1286050038437691E-010
  0.54500000000000004        3.2033664531764850E-007   1.7253280697798883E-008   1.3784812521910788E-010
  0.55000000000000004        3.2037297852003657E-007   1.7253284258794195E-008   1.6836807850338490E-010
  0.55500000000000005        3.2041735599254341E-007   1.7253289571173383E-008   2.0564523271559438E-010
  0.56000000000000005        3.2047155875821847E-007   1.7253297496308458E-008   2.5117565033198518E-010
  0.56500000000000006        3.2053776216325974E-007   1.7253309319213268E-008   3.0678662596775897E-010
  0.57000000000000006        3.2061862318111571E-007   1.7253326956898405E-008   3.7471002197818783E-010
  0.57500000000000007        3.2071738704589095E-007   1.7253353269196989E-008   4.5767184071095709E-010
  0.57999999999999996        3.2083801749458615E-007   1.7253392522455300E-008   5.5900162822295461E-010
  0.58499999999999996        3.2098535584518536E-007   1.7253451081262240E-008   6.8276610016347178E-010
  0.58999999999999997        3.2116531529485662E-007   1.7253538440354038E-008   8.3393235262006353E-010
  0.59499999999999997        3.2138511823599028E-007   1.7253668763958461E-008   1.0185672080326879E-009
  0.59999999999999998        3.2165358611418609E-007   1.7253863182056586E-008   1.2440806964504223E-009
  0.60499999999999998        3.2198149346088692E-007   1.7254153215625074E-008   1.5195234436242693E-009
  0.60999999999999999        3.2238200030875320E-007   1.7254585885658157E-008   1.8559499007701740E-009
  0.61499999999999999        3.2287118034341074E-007   1.7255231333068263E-008   2.2668619930998181E-009
  0.62000000000000000        3.2346866598709138E-007   1.7256194182098020E-008   2.7687509914152337E-009
  0.62500000000000000        3.2419843630204797E-007   1.7257630483328814E-008   3.3817593526678555E-009
  0.63000000000000000        3.2508977933270358E-007   1.7259772969210631E-008   4.1304890895150027E-009
  0.63500000000000001        3.2617846750516719E-007   1.7262968685404463E-008   5.0449891086694472E-009
  0.64000000000000001        3.2750819325174868E-007   1.7267735029131674E-008   6.1619611390508220E-009
  0.64500000000000002        3.2913232246925370E-007   1.7274843124349334E-008   7.5262326413874232E-009
  0.65000000000000002        3.3111603617175354E-007   1.7285441705735001E-008   9.1925558026304979E-009
  0.65500000000000003        3.3353894627235545E-007   1.7301240831280478E-008   1.1227804800716312E-008
  0.66000000000000003        3.3649829044834726E-007   1.7324783518726234E-008   1.3713659502101995E-008
  0.66500000000000004        3.4011283427188291E-007   1.7359845631398951E-008   1.6749883266172239E-008
  0.67000000000000004        3.4452763715425347E-007   1.7412020733889192E-008   2.0458326358417113E-008
  0.67500000000000004        3.4991987329105705E-007   1.7489567188104290E-008   2.4987815571953491E-008
  0.68000000000000005        3.5650594109380106E-007   1.7604617382477534E-008   3.0520126188474186E-008
  0.68500000000000005        3.6455014624130652E-007   1.7774866889160047E-008   3.7277275795371735E-008
  0.69000000000000006        3.7437530654422043E-007   1.8025858800325386E-008   4.5530432448316682E-008
  0.69500000000000006        3.8637570380341559E-007   1.8393926387801047E-008   5.5610794341276034E-008
  0.70000000000000007        4.0103290182488756E-007   1.8929714871059301E-008   6.7922877095478040E-008
  0.70499999999999996        4.1893506446753609E-007   1.9701942399678986E-008   8.2960741145491406E-008
  0.70999999999999996        4.4080054759875902E-007   2.0800732406323038E-008   1.0132780930987732E-007
  0.71499999999999997        4.6750670965857527E-007   2.2339674174434013E-008   1.2376106814315902E-007
  0.71999999999999997        5.0012509392835420E-007   2.4456112038440615E-008   1.5116062174117650E-007
  0.72499999999999998        5.3996438975948713E-007   2.7310205590982852E-008   1.8462578020019555E-007
  0.72999999999999998        5.8862288988842362E-007   3.1084550674407175E-008   2.2549912527323512E-007
  0.73499999999999999        6.4805253860740985E-007   3.5986579536187623E-008   2.7542031306356573E-007
  0.73999999999999999        7.2063712557038185E-007   4.2255093235952704E-008   3.3639176011766102E-007
  0.74500000000000000        8.0928774001710067E-007   5.0170878706092714E-008   4.1085882985237863E-007
  0.75000000000000000        9.1755928142589886E-007   6.0070562269736803E-008   5.0180770873438764E-007
  0.75500000000000000        1.0497926505427221E-006   7.2362986945578097E-008   6.1288485747290062E-007
  0.76000000000000001        1.2112882498498495E-006   8.7548024519159270E-008   7.4854276734334558E-007
  0.76500000000000001        1.4085176410644343E-006   1.0623833918658640E-007   9.1421777615478370E-007
  0.77000000000000002        1.6493816819919399E-006   1.2918502056847409E-007   1.1165469383906247E-006
  0.77500000000000002        1.9435252461142296E-006   1.5730824600016474E-007   1.3636324419820153E-006
  0.78000000000000003        2.3027207736719579E-006   1.9173431665064539E-007   1.6653638690346634E-006
  0.78500000000000003        2.7413354788217605E-006   2.3384061241131722E-007   2.0338107655953124E-006
  0.79000000000000004        3.2769001174815359E-006   2.8531026366405711E-007   2.4837005788252386E-006
  0.79500000000000004        3.9308008845475788E-006   3.4819865970229774E-007   3.0330001067510863E-006
  0.80000000000000004        4.7291203396936729E-006   4.2501431075644948E-007   3.7036222567212353E-006
  0.80500000000000005        5.7036583365647107E-006   5.1881705765004998E-007   4.5222841919136604E-006
  0.81000000000000005        6.8931698148129224E-006   6.3333718329875088E-007   5.5215479174634275E-006
  0.81500000000000006        8.3448630398301768E-006   7.7311962450284248E-007   6.7410800500746498E-006
  0.82000000000000006        1.0116209413402967E-005   9.4369820673741811E-007   8.2291739103987437E-006
  0.82500000000000007        1.2277124201251969E-005   1.1518056156954857E-006   1.0044584077205520E-005
  0.83000000000000007        1.4912586140511285E-005   1.4056256487560824E-006   1.2258730916049538E-005
  0.83499999999999996        1.8125772363668533E-005   1.7150951052023420E-006   1.4958339909549283E-005
  0.83999999999999997        2.2041792499455255E-005   2.0922633884345817E-006   1.8248587136769483E-005
  0.84499999999999997        2.6812110751921336E-005   2.5517183683337507E-006   2.2256826807158208E-005
  0.84999999999999998        3.2619745051840244E-005   3.1110870786499920E-006   2.7136977580097183E-005
  0.85499999999999998        3.9685324884586814E-005   3.7916191006266135E-006   3.3074638923962452E-005
  0.85999999999999999        4.8274069770310933E-005   4.6188585902304699E-006   4.0292993408967574E-005
  0.86499999999999999        5.8703712831873529E-005   5.6234072858658941E-006   4.9059520828541352E-005
  0.87000000000000000        7.1353331216200496E-005   6.8417747906818714E-006   5.9693499439564947E-005
  0.87500000000000000        8.6672949027978300E-005   8.3173031578547108E-006   7.2574191506855513E-005
  0.88000000000000000        1.0519364053927839E-004   1.0101139513560578E-005   8.8149497745937538E-005
  0.88500000000000001        1.2753767550814662E-004   1.2253212528575636E-005   1.0694471284529490E-004
  0.89000000000000001        1.5442801400980454E-004   1.4843145950608768E-005   1.2957082132473280E-004
  0.89500000000000002        1.8669618599525330E-004   1.7951016170135697E-005   1.5673154793465022E-004
  0.90000000000000002        2.2528730951836375E-004   2.1667833675451319E-005   1.8922814261022091E-004
  0.90500000000000003        2.7126076417129981E-004   2.6095605360557330E-005   2.2796067951887057E-004
  0.91000000000000003        3.2578492238679799E-004   3.1346823656875161E-005   2.7392454781085683E-004
  0.91500000000000004        3.9012445033398738E-004   3.7543238947290586E-005   3.2820088969031991E-004
  0.92000000000000004        4.6561911955330255E-004   4.4813813073755784E-005   3.9194007977198250E-004
  0.92500000000000004        5.5365387703275001E-004   5.3291829438750818E-005   4.6633798651436444E-004
  0.93000000000000005        6.5562107329934782E-004   6.3111246158485508E-005   5.5260568852926340E-004
  0.93500000000000005        7.7287708760539250E-004   7.4402507755596978E-005   6.5193441025606421E-004
  0.94000000000000006        9.0669683504102539E-004   8.7288150863835877E-005   7.6545846604910990E-004
  0.94500000000000006        1.0582304502333899E-003   1.0187861738200499E-004   8.9421968121736022E-004
  0.95000000000000007        1.2284665297077350E-003   1.1826869684935227E-004   1.0391368578952782E-003
  0.95500000000000007        1.4182055734712296E-003   1.3653494825243529E-004   1.2009832817095794E-003
  0.95999999999999996        1.6280458354906691E-003   1.5673431345866759E-004   1.3803741296964781E-003
  0.96499999999999997        1.8583820213268171E-003   1.7890396361735594E-004   1.5777642190768959E-003
  0.96999999999999997        2.1094155895381704E-003   2.0306225763366015E-004   1.7934551768980882E-003
  0.97499999999999998        2.3811741789265253E-003   2.2921057263530810E-004   2.0276101025207306E-003
  0.97999999999999998        2.6735370750272914E-003   2.5733570743709992E-004   2.2802732863712542E-003
  0.98499999999999999        2.9862636285210345E-003   2.8741255963168021E-004   2.5513925289018841E-003
  0.98999999999999999        3.3190219873251501E-003   3.1940681985417489E-004   2.8408419491152163E-003
  0.99500000000000000        3.6714161913522520E-003   3.5327749258391174E-004   3.1484437136711646E-003
   1.0000000000000000        4.0430104129459627E-003   3.8897912312024855E-004   3.4739877019225912E-003
   1.0050000000000001        4.4333497754442813E-003   4.2646367244736718E-004   3.8172486429901824E-003
   1.0100000000000000        4.8419776822249960E-003   4.6568202934084706E-004   4.1780006649303637E-003
   1.0150000000000001        5.2684499264817296E-003   5.0658518109313359E-004   4.5560294719990228E-003
   1.0200000000000000        5.7123460471969105E-003   5.4912508255669783E-004   4.9511425284391609E-003
   1.0249999999999999        6.1732784820756831E-003   5.9325527105504343E-004   5.3631777015153495E-003
   1.0300000000000000        6.6509000772470911E-003   6.3893127545014622E-004   5.7920108288931358E-003
   1.0349999999999999        7.1449104742741911E-003   6.8611086413536816E-004   6.2375626475521364E-003
   1.0400000000000000        7.6550618273271047E-003   7.3475417108117864E-004   6.6998054683005508E-003
   1.0449999999999999        8.1811642192959316E-003   7.8482373273837662E-004   7.1787699102478066E-003
   1.0500000000000000        8.7230910507794125E-003   8.3628446247643927E-004   7.6745519266048362E-003
   1.0549999999999999        9.2807845714360220E-003   8.8910358376715400E-004   8.1873202565669601E-003
   1.0600000000000001        9.8542616080341729E-003   9.4325053870464163E-004   8.7173243258129376E-003
   1.0649999999999999        1.0443619416827537E-002   9.9869688469796016E-004   9.2649024891771486E-003
   1.0700000000000001        1.1049041451961179E-002   1.0554161891990247E-003   9.8304903661589893E-003
   1.0750000000000000        1.1670802705402312E-002   1.1133839300021002E-003   1.0414628873662101E-002
   1.0800000000000001        1.2309274156257443E-002   1.1725774068225081E-003   1.1017971432750991E-002
   1.0850000000000000        1.2964925799153006E-002   1.2329756683964617E-003   1.1641289753198589E-002
   1.0900000000000001        1.3638327744155678E-002   1.2945594581606342E-003   1.2285477629463524E-002
   1.0950000000000000        1.4330149039215820E-002   1.3573111806880506E-003   1.2951552366587040E-002
   1.1000000000000001        1.5041154193010168E-002   1.4212148906517586E-003   1.3640653832697035E-002
   1.1050000000000000        1.5772197870440451E-002   1.4862563065315150E-003   1.4354041706066349E-002
   1.1100000000000001        1.6524218839861451E-002   1.5524228531473981E-003   1.5093092186050646E-002
   1.1150000000000000        1.7298234853761099E-002   1.6197037411166979E-003   1.5859296134112261E-002
   1.1200000000000001        1.8095340583007345E-002   1.6880900982349958E-003   1.6654261117444728E-002
   1.1250000000000000        1.8916710841253539E-002   1.7575751782304353E-003   1.7479719958364441E-002
   1.1300000000000001        1.9763611034668060E-002   1.8281546868446474E-003   1.8337548031801942E-002
   1.1350000000000000        2.0637416062495684E-002   1.8998272842324592E-003   1.9229790705804207E-002
   1.1400000000000001        2.1539637894390711E-002   1.9725953469422867E-003   2.0158701116621509E-002
   1.1450000000000000        2.2471960945586438E-002   2.0464661034332835E-003   2.1126787120574492E-002
   1.1500000000000001        2.3436283346814839E-002   2.1214532960322462E-003   2.2136864986309266E-002
   1.1550000000000000        2.4434761397306222E-002   2.1975795717164058E-003   2.3192116348643096E-002
   1.1599999999999999        2.5469853962838601E-002   2.2748798662783455E-003   2.4296144234719135E-002
   1.1650000000000000        2.6544363351539223E-002   2.3534061222134747E-003   2.5453023639155376E-002
   1.1699999999999999        2.7661469258586178E-002   2.4332337680720980E-003   2.6667342188719471E-002
   1.1750000000000000        2.8824752696523407E-002   2.5144704785952554E-003   2.7944226904106646E-002
   1.1799999999999999        3.0038207375880775E-002   2.5972678143002742E-003   2.9289353898643497E-002
   1.1850000000000001        3.1306236674342590E-002   2.6818363765001301E-003   3.0708938924152614E-002
   1.1899999999999999        3.2633634969960142E-002   2.7684650613630881E-003   3.2209707744127195E-002
   1.1950000000000001        3.4025552524283562E-002   2.8575447868046454E-003   3.3798846081641548E-002
   1.2000000000000000        3.5487443163448103E-002   2.9495966153825310E-003   3.5483929125834479E-002
   1.2050000000000001        3.7024993794034372E-002   3.0453034233904556E-003   3.7272830315674854E-002
   1.2100000000000000        3.8644034654046221E-002   3.1455431280663290E-003   3.9173608761793155E-002
   1.2150000000000001        4.0350429697868687E-002   3.2514200341999984E-003   4.1194374942593287E-002
   1.2200000000000000        4.2149948186188869E-002   3.3642893131770727E-003   4.3343135966083114E-002
   1.2250000000000001        4.4048121579259927E-002   3.4857684000157881E-003   4.5627625049516181E-002
   1.2300000000000000        4.6050093772386710E-002   3.6177287758257536E-003   4.8055124476297770E-002
   1.2350000000000001        4.8160476490350060E-002   3.7622627962174433E-003   5.0632295862852582E-002
   1.2400000000000000        5.0383223896457940E-002   3.9216232648677154E-003   5.3365034405961125E-002
   1.2450000000000001        5.2721540066074372E-002   4.0981380908648966E-003   5.6258363473216340E-002
   1.2500000000000000        5.5177829620193609E-002   4.2941076280865499E-003   5.9316382000972931E-002


==> Ancillary/Fig2/qbarq_K0_T050.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.5424512650170405E-005   8.2922500795323872E-007   0.0000000000000000     
   5.0000000000000001E-003   1.5424512886034892E-005   8.2922500795335593E-007   4.1895070920752611E-012
   1.0000000000000000E-002   1.5424513595988950E-005   8.2922500795371210E-007   8.4209441787004133E-012
   1.4999999999999999E-002   1.5424514787138048E-005   8.2922500795432165E-007   1.2736660903880696E-011
   2.0000000000000000E-002   1.5424516471403601E-005   8.2922500795520902E-007   1.7179850410525069E-011
   2.5000000000000001E-002   1.5424518665642306E-005   8.2922500795640980E-007   2.1794981631911998E-011
   2.9999999999999999E-002   1.5424521391814841E-005   8.2922500795797225E-007   2.6628244351691952E-011
   3.5000000000000003E-002   1.5424524677205657E-005   8.2922500795995897E-007   3.1728011486734319E-011
   4.0000000000000001E-002   1.5424528554696044E-005   8.2922500796244978E-007   3.7145323219500315E-011
   4.4999999999999998E-002   1.5424533063093233E-005   8.2922500796554452E-007   4.2934397825299183E-011
   5.0000000000000003E-002   1.5424538247518774E-005   8.2922500796936760E-007   4.9153174306957662E-011
   5.5000000000000000E-002   1.5424544159860133E-005   8.2922500797407223E-007   5.5863892267769505E-011
   5.9999999999999998E-002   1.5424550859290020E-005   8.2922500797984730E-007   6.3133714826287675E-011
   6.5000000000000002E-002   1.5424558412858566E-005   8.2922500798692469E-007   7.1035400807293551E-011
   7.0000000000000007E-002   1.5424566896164424E-005   8.2922500799558846E-007   7.9648032936457859E-011
   7.4999999999999997E-002   1.5424576394111365E-005   8.2922500800618601E-007   8.9057809326697577E-011
   8.0000000000000002E-002   1.5424587001758026E-005   8.2922500801914296E-007   9.9358906177695090E-011
   8.5000000000000006E-002   1.5424598825269299E-005   8.2922500803497930E-007   1.1065442032274820E-010
   8.9999999999999997E-002   1.5424611982978843E-005   8.2922500805433041E-007   1.2305740105627907E-010
   9.5000000000000001E-002   1.5424626606573428E-005   8.2922500807797300E-007   1.3669198156885898E-010
  0.10000000000000001        1.5424642842410895E-005   8.2922500810685608E-007   1.5169462131352841E-010
  0.10500000000000000        1.5424660852984938E-005   8.2922500814213871E-007   1.6821547173740418E-010
  0.11000000000000000        1.5424680818551424E-005   8.2922500818523681E-007   1.8641987904727058E-010
  0.11500000000000000        1.5424702938932417E-005   8.2922500823788012E-007   2.0649003904930343E-010
  0.12000000000000000        1.5424727435516107E-005   8.2922500830218156E-007   2.2862682062509971E-010
  0.12500000000000000        1.5424754553472489E-005   8.2922500838072153E-007   2.5305177609393154E-010
  0.13000000000000000        1.5424784564207150E-005   8.2922500847665235E-007   2.8000935858157947E-010
  0.13500000000000001        1.5424817768077542E-005   8.2922500859382390E-007   3.0976936858784154E-010
  0.14000000000000001        1.5424854497399105E-005   8.2922500873693869E-007   3.4262965423875907E-010
  0.14499999999999999        1.5424895119771145E-005   8.2922500891174046E-007   3.7891909224849569E-010
  0.14999999999999999        1.5424940041755914E-005   8.2922500912524464E-007   4.1900087942523902E-010
  0.15500000000000000        1.5424989712947614E-005   8.2922500938601983E-007   4.6327616766354169E-010
  0.16000000000000000        1.5425044630472070E-005   8.2922500970453196E-007   5.1218807880315299E-010
  0.16500000000000001        1.5425105343962149E-005   8.2922501009356392E-007   5.6622613953626858E-010
  0.17000000000000001        1.5425172461058644E-005   8.2922501056872897E-007   6.2593118074898983E-010
  0.17500000000000002        1.5425246653491731E-005   8.2922501114909720E-007   6.9190075033106704E-010
  0.17999999999999999        1.5425328663803884E-005   8.2922501185796076E-007   7.6479509362675916E-010
  0.18500000000000000        1.5425419312781476E-005   8.2922501272376883E-007   8.4534376138088166E-010
  0.19000000000000000        1.5425519507669426E-005   8.2922501378126924E-007   9.3435291131407910E-010
  0.19500000000000001        1.5425630251251249E-005   8.2922501507290332E-007   1.0327133764034251E-009
  0.20000000000000001        1.5425752651885188E-005   8.2922501665050886E-007   1.1414095806176782E-009
  0.20500000000000002        1.5425887934597016E-005   8.2922501857740050E-007   1.2615293913381568E-009
  0.20999999999999999        1.5426037453340472E-005   8.2922502093091119E-007   1.3942750070704106E-009
  0.21500000000000000        1.5426202704548040E-005   8.2922502380549569E-007   1.5409749894135114E-009
  0.22000000000000000        1.5426385342107684E-005   8.2922502731652095E-007   1.7030975597052585E-009
  0.22500000000000001        1.5426587193915464E-005   8.2922503160489661E-007   1.8822652934189305E-009
  0.23000000000000001        1.5426810280169649E-005   8.2922503684273003E-007   2.0802713593757121E-009
  0.23500000000000001        1.5427056833589423E-005   8.2922504324023394E-007   2.2990974662975220E-009
  0.23999999999999999        1.5427329321760596E-005   8.2922505105416200E-007   2.5409336963121383E-009
  0.24500000000000000        1.5427630471831856E-005   8.2922506059811452E-007   2.8082004239068209E-009
  0.25000000000000000        1.5427963297808843E-005   8.2922507225512297E-007   3.1035725396976791E-009
  0.25500000000000000        1.5428331130719062E-005   8.2922508649302366E-007   3.4300062214484635E-009
  0.26000000000000001        1.5428737651949704E-005   8.2922510388323222E-007   3.7907685202644581E-009
  0.26500000000000001        1.5429186930091846E-005   8.2922512512367784E-007   4.1894700580611824E-009
  0.27000000000000002        1.5429683461659894E-005   8.2922515106681195E-007   4.6301011635437763E-009
  0.27500000000000002        1.5430232216093705E-005   8.2922518275382133E-007   5.1170718083448869E-009
  0.28000000000000003        1.5430838685493805E-005   8.2922522145641338E-007   5.6552557429983401E-009
  0.28500000000000003        1.5431508939587470E-005   8.2922526872785415E-007   6.2500392744564185E-009
  0.28999999999999998        1.5432249686475675E-005   8.2922532646530612E-007   6.9073751733074101E-009
  0.29499999999999998        1.5433068339768946E-005   8.2922539698596652E-007   7.6338422501852215E-009
  0.29999999999999999        1.5433973092783916E-005   8.2922548312006432E-007   8.4367111975943341E-009
  0.30499999999999999        1.5434973000543158E-005   8.2922558832444560E-007   9.3240173560726052E-009
  0.31000000000000000        1.5436078070398923E-005   8.2922571682130691E-007   1.0304641132905131E-008
  0.31500000000000000        1.5437299362187611E-005   8.2922587376764370E-007   1.1388396878178780E-008
  0.32000000000000001        1.5438649098917404E-005   8.2922606546221544E-007   1.2586131107597707E-008
  0.32500000000000001        1.5440140789096552E-005   8.2922629959833014E-007   1.3909831055005518E-008
  0.33000000000000002        1.5441789361926670E-005   8.2922658557259694E-007   1.5372744640922610E-008
  0.33500000000000002        1.5443611316713767E-005   8.2922693486203254E-007   1.6989513057633514E-008
  0.34000000000000002        1.5445624887992217E-005   8.2922736148465815E-007   1.8776317297599154E-008
  0.34500000000000003        1.5447850228014044E-005   8.2922788256206784E-007   2.0751040091473895E-008
  0.35000000000000003        1.5450309608429527E-005   8.2922851900654454E-007   2.2933444876188119E-008
  0.35499999999999998        1.5453027643177314E-005   8.2922929636029415E-007   2.5345373583932814E-008
  0.35999999999999999        1.5456031534814266E-005   8.2923024582047313E-007   2.8010965231180829E-008
  0.36499999999999999        1.5459351346749775E-005   8.2923140549113727E-007   3.0956897494958218E-008
  0.37000000000000000        1.5463020304108479E-005   8.2923282191234277E-007   3.4212653693537649E-008
  0.37500000000000000        1.5467075126231661E-005   8.2923455192774609E-007   3.7810817842842488E-008
  0.38000000000000000        1.5471556394143928E-005   8.2923666496562513E-007   4.1787400740684252E-008
  0.38500000000000001        1.5476508956661720E-005   8.2923924582482141E-007   4.6182200341283114E-008
  0.39000000000000001        1.5481982379206380E-005   8.2924239807734543E-007   5.1039200025476517E-008
  0.39500000000000002        1.5488031439811842E-005   8.2924624822410563E-007   5.6407008750983758E-008
  0.40000000000000002        1.5494716677288591E-005   8.2925095077039859E-007   6.2339347485887574E-008
  0.40500000000000003        1.5502104997027286E-005   8.2925669442464173E-007   6.8895586791260292E-008
  0.41000000000000003        1.5510270340501547E-005   8.2926370966881013E-007   7.6141340930238260E-008
  0.41500000000000004        1.5519294425166066E-005   8.2927227800393348E-007   8.4149124445917247E-008
  0.41999999999999998        1.5529267562149953E-005   8.2928274324101457E-007   9.2999077774840236E-008
  0.42499999999999999        1.5540289559922501E-005   8.2929552528948337E-007   1.0277976915278481E-007
  0.42999999999999999        1.5552470722967583E-005   8.2931113699504496E-007   1.1358908083190390E-007
  0.43500000000000000        1.5565932955452077E-005   8.2933020470042343E-007   1.2553518847062097E-007
  0.44000000000000000        1.5580810980922272E-005   8.2935349335082857E-007   1.3873764348835519E-007
  0.44500000000000001        1.5597253690220960E-005   8.2938193714675181E-007   1.5332856920547731E-007
  0.45000000000000001        1.5615425631097820E-005   8.2941667696692145E-007   1.6945398272497271E-007
  0.45500000000000002        1.5635508654400021E-005   8.2945910605239074E-007   1.8727525576749088E-007
  0.46000000000000002        1.5657703733292298E-005   8.2951092576897080E-007   2.0697072905810641E-007
  0.46500000000000002        1.5682232973681508E-005   8.2957421366181344E-007   2.2873749639500245E-007
  0.47000000000000003        1.5709341835927306E-005   8.2965150649755798E-007   2.5279337622253884E-007
  0.47500000000000003        1.5739301590026457E-005   8.2974590157354838E-007   2.7937909040043905E-007
  0.47999999999999998        1.5772412028784231E-005   8.2986118028087516E-007   3.0876067192554540E-007
  0.48499999999999999        1.5809004466055490E-005   8.3000195876270966E-007   3.4123212564315955E-007
  0.48999999999999999        1.5849445049975134E-005   8.3017387153977427E-007   3.7711836850354577E-007
  0.49500000000000000        1.5894138424230781E-005   8.3038379521324478E-007   4.1677847870077682E-007
  0.50000000000000000        1.5943531773890089E-005   8.3064012083830109E-007   4.6060928610249797E-007
  0.50500000000000000        1.5998119296115058E-005   8.3095308532890356E-007   5.0904933977067256E-007
  0.51000000000000001        1.6058447140312635E-005   8.3133517434827601E-007   5.6258329211774719E-007
  0.51500000000000001        1.6125118866926107E-005   8.3180161160180944E-007   6.2174674337626279E-007
  0.52000000000000002        1.6198801479209819E-005   8.3237095231667538E-007   6.8713159462259727E-007
  0.52500000000000002        1.6280232088000006E-005   8.3306580199048332E-007   7.5939196263133182E-007
  0.53000000000000003        1.6370225275751223E-005   8.3391368522197299E-007   8.3925071539370007E-007
  0.53500000000000003        1.6469681233010426E-005   8.3494809356245562E-007   9.2750669326476730E-007
  0.54000000000000004        1.6579594748114403E-005   8.3620974574616151E-007   1.0250426874677473E-006
  0.54500000000000004        1.6701065139292765E-005   8.3774809817174305E-007   1.1328342551434451E-006
  0.55000000000000004        1.6835307227615829E-005   8.3962314777349935E-007   1.2519594583587728E-006
  0.55500000000000005        1.6983663459430976E-005   8.4190757289522328E-007   1.3836096235564535E-006
  0.56000000000000005        1.7147617298175213E-005   8.4468925964623938E-007   1.5291012279224466E-006
  0.56500000000000006        1.7328808017838566E-005   8.4807426031721859E-007   1.6898890301593861E-006
  0.57000000000000006        1.7529047043993512E-005   8.5219022519538433E-007   1.8675805752832324E-006
  0.57500000000000007        1.7750336003321023E-005   8.5719033755574564E-007   2.0639522164145705E-006
  0.57999999999999996        1.7994886659085936E-005   8.6325776139265159E-007   2.2809668112334294E-006
  0.58499999999999996        1.8265142928184820E-005   8.7061058020612560E-007   2.5207932669354979E-006
  0.58999999999999997        1.8563805195362996E-005   8.7950716098225629E-007   2.7858281253056539E-006
  0.59499999999999997        1.8893857162139526E-005   8.9025181997977180E-007   3.0787193990616598E-006
  0.59999999999999998        1.9258595492067608E-005   9.0320059848763151E-007   3.4023928920777270E-006
  0.60499999999999998        1.9661662540383887E-005   9.1876688433222616E-007   3.7600812596458365E-006
  0.60999999999999999        2.0107082485066441E-005   9.3742655162673406E-007   4.1553560907564621E-006
  0.61499999999999999        2.0599301208042836E-005   9.5972225655921025E-007   4.5921633226764028E-006
  0.62000000000000000        2.1143230309992690E-005   9.8626654481292670E-007   5.0748623290742487E-006
  0.62500000000000000        2.1744295680110608E-005   1.0177435191426001E-006   5.6082690568118639E-006
  0.63000000000000000        2.2408491083579308E-005   1.0549089956818645E-006   6.1977036235093447E-006
  0.63500000000000001        2.3142437274600426E-005   1.0985893352508578E-006   6.8490428283317014E-006
  0.64000000000000001        2.3953447191893815E-005   1.1496794331877307E-006   7.5687780723769715E-006
  0.64500000000000002        2.4849597846854466E-005   1.2091406242325749E-006   8.3640792328021344E-006
  0.65000000000000002        2.5839809572291422E-005   1.2779994345822866E-006   9.2428650866392446E-006
  0.65500000000000003        2.6933933362085734E-005   1.3573481351225781E-006   1.0213880936346779E-005
  0.66000000000000003        2.8142847099391977E-005   1.4483479032418649E-006   1.1286784149713119E-005
  0.66500000000000004        2.9478561543321487E-005   1.5522351216547571E-006   1.2472238391948274E-005
  0.67000000000000004        3.0954337021481851E-005   1.6703310058824201E-006   1.3782017397786799E-005
  0.67500000000000004        3.2584811858321183E-005   1.8040544420029887E-006   1.5229119206250585E-005
  0.68000000000000005        3.4386143656850066E-005   1.9549376977687120E-006   1.6827891860350000E-005
  0.68500000000000005        3.6376164643762347E-005   2.1246445710379572E-006   1.8594171658319068E-005
  0.69000000000000006        3.8574552384850175E-005   2.3149905509899377E-006   2.0545435131703707E-005
  0.69500000000000006        4.1003017278288392E-005   2.5279646575691636E-006   2.2700966018306773E-005
  0.70000000000000007        4.3685508336952284E-005   2.7657527538636855E-006   2.5082038593959793E-005
  0.70499999999999996        4.6648438876193536E-005   3.0307622611309209E-006   2.7712118825385866E-005
  0.70999999999999996        4.9920933828773731E-005   3.3256483249706319E-006   3.0617084905739098E-005
  0.71499999999999997        5.3535100511772470E-005   3.6533415734364991E-006   3.3825468833023330E-005
  0.71999999999999997        5.7526324768466810E-005   4.0170776721371486E-006   3.7368720787284871E-005
  0.72499999999999998        6.1933594497887433E-005   4.4204289210667024E-006   4.1281498152380003E-005
  0.72999999999999998        6.6799852661602100E-005   4.8673381583947213E-006   4.5601981108663976E-005
  0.73499999999999999        7.2172381915821938E-005   5.3621552430168886E-006   5.0372216789716256E-005
  0.73999999999999999        7.8103223050541640E-005   5.9096763845130261E-006   5.5638494043733466E-005
  0.74500000000000000        8.4649629418104966E-005   6.5151865790666060E-006   6.1451750861936394E-005
  0.75000000000000000        9.1874559491750477E-005   7.1845053943225886E-006   6.7868016524307443E-005
  0.75500000000000000        9.9847209599019599E-005   7.9240363254369015E-006   7.4948890457834721E-005
  0.76000000000000001        1.0864358871214083E-004   8.7408199181786069E-006   8.2762059693176446E-005
  0.76500000000000001        1.1834713693232897E-004   9.6425908217175930E-006   9.1381856629503034E-005
  0.77000000000000002        1.2904938895988741E-004   1.0637838892022600E-005   1.0088985855963547E-004
  0.77500000000000002        1.4085068337745346E-004   1.1735874414609220E-005   1.1137553005202660E-004
  0.78000000000000003        1.5386091796803781E-004   1.2946897450452338E-005   1.2293690881442780E-004
  0.78500000000000003        1.6820035051932621E-004   1.4282071228767233E-005   1.3568133505649453E-004
  0.79000000000000004        1.8400044360648125E-004   1.5753599412509848E-005   1.4972622360434872E-004
  0.79500000000000004        2.0140475067259559E-004   1.7374806944285873E-005   1.6519987707792010E-004
  0.80000000000000004        2.2056983931508810E-004   1.9160224039434373E-005   1.8224233730127106E-004
  0.80500000000000005        2.4166624601653408E-004   2.1125672727197226E-005   2.0100627075838348E-004
  0.81000000000000005        2.6487945461351527E-004   2.3288355148432819E-005   2.2165788231754096E-004
  0.81500000000000006        2.9041088856889160E-004   2.5666942598406173E-005   2.4437784961826208E-004
  0.82000000000000006        3.1847890460492761E-004   2.8281664056045977E-005   2.6936226844683159E-004
  0.82500000000000007        3.4931977248646581E-004   3.1154392668521715E-005   2.9682359713417282E-004
  0.83000000000000007        3.8318862275527564E-004   3.4308728365903660E-005   3.2699158552433860E-004
  0.83499999999999996        4.2036034107561067E-004   3.7770074471419373E-005   3.6011417143623237E-004
  0.83999999999999997        4.6113038465533734E-004   4.1565705857863403E-005   3.9645832485444703E-004
  0.84499999999999997        5.0581549309179261E-004   4.5724825893036399E-005   4.3631081744645620E-004
  0.84999999999999998        5.5475426313202222E-004   5.0278609133555000E-005   4.7997889255603428E-004
  0.85499999999999998        6.0830755444994764E-004   5.5260226487855159E-005   5.2779080874375359E-004
  0.85999999999999999        6.6685869188455355E-004   6.0704849400402723E-005   5.8009622844628977E-004
  0.86499999999999999        7.3081342894225430E-004   6.6649629537881492E-005   6.3726642264583212E-004
  0.87000000000000000        8.0059963805215455E-004   7.3133650514251128E-005   6.9969426283668108E-004
  0.87500000000000000        8.7666669538439136E-004   8.0197848404931098E-005   7.6779397330764760E-004
  0.88000000000000000        9.5948453228244515E-004   8.7884898198349370E-005   8.4200062006687065E-004
  0.88500000000000001        1.0495423317439080E-003   9.6239063937366819E-005   9.2276931781403826E-004
  0.89000000000000001        1.1473468570368708E-003   1.0530601112596209E-004   1.0105741433301353E-003
  0.89500000000000002        1.2534204104494807E-003   1.1513258101714830E-004   1.1059067525125172E-003
  0.90000000000000002        1.3682984331537776E-003   1.2576652763887872E-004   1.2092747088987036E-003
  0.90500000000000003        1.4925267718363551E-003   1.3725621981890271E-004   1.3211995435965947E-003
  0.91000000000000003        1.6266586535117564E-003   1.4965031198015222E-004   1.4422145796002422E-003
  0.91500000000000004        1.7712514259938612E-003   1.6299738901913305E-004   1.5728625668800439E-003
  0.92000000000000004        1.9268631368984587E-003   1.7734559205935879E-004   1.7136931876202853E-003
  0.92500000000000004        2.0940490377328656E-003   1.9274223318937791E-004   1.8652605026753520E-003
  0.93000000000000005        2.2733581105351219E-003   2.0923340834917505E-004   2.0281204198578534E-003
  0.93500000000000005        2.4653297216934594E-003   2.2686361822811697E-004   2.2028282712564119E-003
  0.94000000000000006        2.6704905102505044E-003   2.4567540731074014E-004   2.3899365897701048E-003
  0.94500000000000006        2.8893516157232606E-003   2.6570903101157659E-004   2.5899931740417407E-003
  0.95000000000000007        3.1224063431679870E-003   2.8700216017100164E-004   2.8035395258712665E-003
  0.95500000000000007        3.3701283512083940E-003   3.0958963107386198E-004   3.0311097352184245E-003
  0.95999999999999996        3.6329704327281156E-003   3.3350324767163762E-004   3.2732298755924899E-003
  0.96499999999999997        3.9113639389247949E-003   3.5877164093846368E-004   3.5304179577738712E-003
  0.96999999999999997        4.2057188766692778E-003   3.8542018839393861E-004   3.8031844733947304E-003
  0.97499999999999998        4.5164246879358860E-003   4.1347099491286410E-004   4.0920335429796059E-003
  0.97999999999999998        4.8438516997520017E-003   4.4294293414172262E-004   4.3974646666454969E-003
  0.98499999999999999        5.1883532147812732E-003   4.7385174826662874E-004   4.7199750606906395E-003
  0.98999999999999999        5.5502681971758717E-003   5.0621020261643979E-004   5.0600625504780604E-003
  0.99500000000000000        5.9299244962752202E-003   5.4002829069727421E-004   5.4182289798082673E-003
   1.0000000000000000        6.3276425423367880E-003   5.7531348476963777E-004   5.7949840895975572E-003
   1.0050000000000001        6.7437394437066117E-003   6.1207102699683028E-004   6.1908498141008119E-003
   1.0100000000000000        7.1785334133733373E-003   6.5030425648929452E-004   6.6063649409254833E-003
   1.0150000000000001        7.6323484542213868E-003   6.9001496820250425E-004   7.0420900813036999E-003
   1.0200000000000000        8.1055192359206583E-003   7.3120380056322621E-004   7.4986128990648659E-003
   1.0249999999999999        8.5983961016465656E-003   7.7387064984415143E-004   7.9765535500080989E-003
   1.0300000000000000        9.1113501491185637E-003   8.1801511062411345E-004   8.4765702874369485E-003
   1.0349999999999999        9.6447783372577370E-003   8.6363694311058180E-004   8.9993651940897031E-003
   1.0400000000000000        1.0199108576665998E-002   9.1073656961999136E-004   9.5456900052409473E-003
   1.0449999999999999        1.0774804768799698E-002   9.5931560407544003E-004   1.0116351992117315E-002
   1.0500000000000000        1.1372371764934552E-002   1.0093774199639936E-003   1.0712219878796447E-002
   1.0549999999999999        1.1992360221657495E-002   1.0609277637758923E-003   1.1334229769332288E-002
   1.0600000000000001        1.2635371334608392E-002   1.1139754225077626E-003   1.1983391064914910E-002
   1.0649999999999999        1.3302061436480007E-002   1.1685329553319055E-003   1.2660792353361658E-002
   1.0700000000000001        1.3993146448833123E-002   1.2246175009901557E-003   1.3367607255090787E-002
   1.0750000000000000        1.4709406180015519E-002   1.2822516738285894E-003   1.4105100210824723E-002
   1.0800000000000001        1.5451688463276700E-002   1.3414645625990857E-003   1.4874632196439292E-002
   1.0850000000000000        1.6220913129855737E-002   1.4022928471432716E-003   1.5677666349374526E-002
   1.0900000000000001        1.7018075811158679E-002   1.4647820487455254E-003   1.6515773488552401E-002
   1.0950000000000000        1.7844251561850235E-002   1.5289879301616425E-003   1.7390637505468369E-002
   1.1000000000000001        1.8700598291490681E-002   1.5949780609282680E-003   1.8304060597718972E-002
   1.1050000000000000        1.9588359986008455E-002   1.6628335623214442E-003   1.9257968307425596E-002
   1.1100000000000001        2.0508869691689052E-002   1.7326510440043540E-003   2.0254414315704638E-002
   1.1150000000000000        2.1463552223501638E-002   1.8045447406865494E-003   2.1295584930589709E-002
   1.1200000000000001        2.2453926546739889E-002   1.8786488516825529E-003   2.2383803189998618E-002
   1.1250000000000000        2.3481607766622004E-002   1.9551200787660265E-003   2.3521532484117126E-002
   1.1300000000000001        2.4548308645477909E-002   2.0341403478469169E-003   2.4711379583964927E-002
   1.1350000000000000        2.5655840552494504E-002   2.1159196874959434E-003   2.5956096946213945E-002
   1.1400000000000001        2.6806113737977724E-002   2.2006992220745670E-003   2.7258584150137342E-002
   1.1450000000000000        2.8001136814135134E-002   2.2887542192730191E-003   2.8621888312585421E-002
   1.1500000000000001        2.9243015318962798E-002   2.3803971115853063E-003   3.0049203322881503E-002
   1.1550000000000000        3.0533949240321188E-002   2.4759803894191783E-003   3.1543867743129804E-002
   1.1599999999999999        3.1876229384925771E-002   2.5758992413893039E-003   3.3109361232004739E-002
   1.1650000000000000        3.3272232492648962E-002   2.6805937966397522E-003   3.4749299372599719E-002
   1.1699999999999999        3.4724415020739627E-002   2.7905508070763313E-003   3.6467426817791117E-002
   1.1750000000000000        3.6235305555325961E-002   2.9063045968719214E-003   3.8267608709630724E-002
   1.1799999999999999        3.7807495848358734E-002   3.0284371054576202E-003   4.0153820381678307E-002
   1.1850000000000001        3.9443630525909504E-002   3.1575768612113709E-003   4.2130135413398308E-002
   1.1899999999999999        4.1146395566817290E-002   3.2943967483883068E-003   4.4200712171579941E-002
   1.1950000000000001        4.2918505706934694E-002   3.4396104705700157E-003   4.6369779042439573E-002
   1.2000000000000000        4.4762690981018531E-002   3.5939676694934876E-003   4.8641618626300613E-002
   1.2050000000000001        4.6681682668659782E-002   3.7582477260430579E-003   5.1020551230886751E-002
   1.2100000000000000        4.8678198959296946E-002   3.9332523458950738E-003   5.3510918055389892E-002
   1.2150000000000001        5.0754930691033012E-002   4.1197971094918033E-003   5.6117064501726530E-002
   1.2200000000000000        5.2914527545536480E-002   4.3187022373085224E-003   5.8843324078162430E-002
   1.2250000000000001        5.5159585094078374E-002   4.5307828793092770E-003   6.1694003370729902E-002
   1.2300000000000000        5.7492633085739063E-002   4.7568392756572944E-003   6.4673368547440380E-002
   1.2350000000000001        5.9916125347019525E-002   4.9976471498509216E-003   6.7785633828249703E-002
   1.2400000000000000        6.2432431622645557E-002   5.2539486839965266E-003   7.1034952300516957E-002
   1.2450000000000001        6.5043831631722157E-002   5.5264443904418786E-003   7.4425409387315331E-002
   1.2500000000000000        6.7752511544226068E-002   5.8157861387196173E-003   7.7961019187825858E-002


==> Ancillary/Fig2/qbarq_K0_T075.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        7.8209694391306238E-005   4.1492136024916425E-006   0.0000000000000000     
   5.0000000000000001E-003   7.8209810917329728E-005   4.1492136129831146E-006   3.4468572411152193E-009
   1.0000000000000000E-002   7.8210161013478726E-005   4.1492136446443227E-006   6.9090394352244724E-009
   1.4999999999999999E-002   7.8210746236292132E-005   4.1492136980389622E-006   1.0401939669900961E-008
   2.0000000000000000E-002   7.8211569187689291E-005   4.1492137741176709E-006   1.3941087604782597E-008
   2.5000000000000001E-002   7.8212633526537832E-005   4.1492138742349544E-006   1.7542218516211987E-008
   2.9999999999999999E-002   7.8213943984920429E-005   4.1492140001732995E-006   2.1221343255981958E-008
   3.5000000000000003E-002   7.8215506389172913E-005   4.1492141541749118E-006   2.4994819435201682E-008
   4.0000000000000001E-002   7.8217327685787237E-005   4.1492143389816326E-006   2.8879424149733584E-008
   4.4999999999999998E-002   7.8219415972294524E-005   4.1492145578837537E-006   3.2892428570517975E-008
   5.0000000000000003E-002   7.8221780533265146E-005   4.1492148147786009E-006   3.7051674730376051E-008
   5.5000000000000000E-002   7.8224431881586431E-005   4.1492151142399174E-006   4.1375654848652231E-008
   5.9999999999999998E-002   7.8227381805200853E-005   4.1492154615992920E-006   4.5883593546333599E-008
   6.5000000000000002E-002   7.8230643419512915E-005   4.1492158630410850E-006   5.0595533317126626E-008
   7.0000000000000007E-002   7.8234231225697426E-005   4.1492163257125282E-006   5.5532423634450173E-008
   7.4999999999999997E-002   7.8238161175168445E-005   4.1492168578509713E-006   6.0716214090446120E-008
   8.0000000000000002E-002   7.8242450740495411E-005   4.1492174689305388E-006   6.6169951981047374E-008
   8.5000000000000006E-002   7.8247118993081649E-005   4.1492181698307980E-006   7.1917884770879999E-008
   8.9999999999999997E-002   7.8252186687950603E-005   4.1492189730304535E-006   7.7985567893477946E-008
   9.5000000000000001E-002   7.8257676356016502E-005   4.1492198928295101E-006   8.4399978365983337E-008
  0.10000000000000001        7.8263612404249564E-005   4.1492209456038566E-006   9.1189634723352261E-008
  0.10500000000000000        7.8270021224181220E-005   4.1492221500968134E-006   9.8384723805157681E-008
  0.11000000000000000        7.8276931309231022E-005   4.1492235277528144E-006   1.0601723495853421E-007
  0.11500000000000000        7.8284373381377260E-005   4.1492251030991860E-006   1.1412110225375214E-007
  0.12000000000000000        7.8292380527733837E-005   4.1492269041827992E-006   1.2273235534451689E-007
  0.12500000000000000        7.8300988347640538E-005   4.1492289630693840E-006   1.3188927964348614E-007
  0.13000000000000000        7.8310235110920303E-005   4.1492313164143801E-006   1.4163258652487955E-007
  0.13500000000000001        7.8320161928006630E-005   4.1492340061154886E-006   1.5200559431060582E-007
  0.14000000000000001        7.8330812932697426E-005   4.1492370800585502E-006   1.6305442084422012E-007
  0.14499999999999999        7.8342235478347003E-005   4.1492405929700034E-006   1.7482818850850654E-007
  0.14999999999999999        7.8354480348368139E-005   4.1492446073911223E-006   1.8737924259773056E-007
  0.15500000000000000        7.8367601981979473E-005   4.1492491947913401E-006   2.0076338401493229E-007
  0.16000000000000000        7.8381658716201208E-005   4.1492544368405020E-006   2.1504011732823543E-007
  0.16500000000000001        7.8396713045174215E-005   4.1492604268626671E-006   2.3027291528834558E-007
  0.17000000000000001        7.8412831897954475E-005   4.1492672714973301E-006   2.4652950098250608E-007
  0.17500000000000002        7.8430086936017243E-005   4.1492750925976335E-006   2.6388214887846937E-007
  0.17999999999999999        7.8448554871791816E-005   4.1492840293993233E-006   2.8240800609590802E-007
  0.18500000000000000        7.8468317809642448E-005   4.1492942409990471E-006   3.0218943533245794E-007
  0.19000000000000000        7.8489463610809262E-005   4.1493059091860698E-006   3.2331438096770984E-007
  0.19500000000000001        7.8512086283930274E-005   4.1493192416777823E-006   3.4587675997131811E-007
  0.20000000000000001        7.8536286402878649E-005   4.1493344758165178E-006   3.6997687935143555E-007
  0.20500000000000002        7.8562171553770251E-005   4.1493518827934464E-006   3.9572188199745329E-007
  0.20999999999999999        7.8589856813126907E-005   4.1493717724745986E-006   4.2322622289694766E-007
  0.21500000000000000        7.8619465259317279E-005   4.1493944989148275E-006   4.5261217784150985E-007
  0.22000000000000000        7.8651128519546638E-005   4.1494204666576897E-006   4.8401038688010464E-007
  0.22500000000000001        7.8684987354822814E-005   4.1494501379331615E-006   5.1756043493274873E-007
  0.23000000000000001        7.8721192285494717E-005   4.1494840408810485E-006   5.5341147214198577E-007
  0.23500000000000001        7.8759904260139446E-005   4.1495227789460901E-006   5.9172287671571358E-007
  0.23999999999999999        7.8801295370765600E-005   4.1495670416115301E-006   6.3266496320327441E-007
  0.24500000000000000        7.8845549617505907E-005   4.1496176166615882E-006   6.7641973934788143E-007
  0.25000000000000000        7.8892863726191361E-005   4.1496754041902957E-006   7.2318171487364288E-007
  0.25500000000000000        7.8943448022432175E-005   4.1497414326050117E-006   7.7315876579536372E-007
  0.26000000000000001        7.8997527366082420E-005   4.1498168769081094E-006   8.2657305808507858E-007
  0.26500000000000001        7.9055342150230384E-005   4.1499030795804595E-006   8.8366203479186509E-007
  0.27000000000000002        7.9117149369143432E-005   4.1500015744361212E-006   9.4467947099221915E-007
  0.27500000000000002        7.9183223759899868E-005   4.1501141138698242E-006   1.0098966012481541E-006
  0.28000000000000003        7.9253859022765960E-005   4.1502426999783109E-006   1.0796033245707253E-006
  0.28500000000000003        7.9329369125724248E-005   4.1503896201043707E-006   1.1541094922290919E-006
  0.28999999999999998        7.9410089698929857E-005   4.1505574874295755E-006   1.2337462841110908E-006
  0.29499999999999998        7.9496379525268823E-005   4.1507492873295827E-006   1.3188676797322781E-006
  0.29999999999999999        7.9588622133615482E-005   4.1509684303058303E-006   1.4098520304079075E-006
  0.30499999999999999        7.9687227501838384E-005   4.1512188124210866E-006   1.5071037395483995E-006
  0.31000000000000000        7.9792633877087549E-005   4.1515048842954895E-006   1.6110550585156365E-006
  0.31500000000000000        7.9905309721411429E-005   4.1518317298662886E-006   1.7221680059860218E-006
  0.32000000000000001        8.0025755791303057E-005   4.1522051562808332E-006   1.8409364193103257E-006
  0.32500000000000001        8.0154507360362658E-005   4.1526317964807687E-006   1.9678881469405388E-006
  0.33000000000000002        8.0292136594892769E-005   4.1531192262486450E-006   2.1035873916145073E-006
  0.33500000000000002        8.0439255092911360E-005   4.1536760977291020E-006   2.2486372146507378E-006
  0.34000000000000002        8.0596516597785083E-005   4.1543122917086896E-006   2.4036822124130563E-006
  0.34500000000000003        8.0764619898448329E-005   4.1550390912444491E-006   2.5694113767598352E-006
  0.35000000000000003        8.0944311928989179E-005   4.1558693795753695E-006   2.7465611520977529E-006
  0.35499999999999998        8.1136391081253811E-005   4.1568178656362027E-006   2.9359187025209193E-006
  0.35999999999999999        8.1341710745049450E-005   4.1579013409237460E-006   3.1383254034342247E-006
  0.36499999999999999        8.1561183091516815E-005   4.1591389719449980E-006   3.3546805730393438E-006
  0.37000000000000000        8.1795783116300172E-005   4.1605526330079791E-006   3.5859454601083605E-006
  0.37500000000000000        8.2046552960270461E-005   4.1621672847020752E-006   3.8331475055851105E-006
  0.38000000000000000        8.2314606526760075E-005   4.1640114040572947E-006   4.0973848967452156E-006
  0.38500000000000001        8.2601134415549767E-005   4.1661174730712295E-006   4.3798314339156383E-006
  0.39000000000000001        8.2907409195215998E-005   4.1685225330469852E-006   4.6817417311091947E-006
  0.39500000000000002        8.3234791036904419E-005   4.1712688129904256E-006   5.0044567733734068E-006
  0.40000000000000002        8.3584733734148815E-005   4.1744044411622836E-006   5.3494098551940017E-006
  0.40500000000000003        8.3958791135010122E-005   4.1779842497563763E-006   5.7181329259344343E-006
  0.41000000000000003        8.4358624014574084E-005   4.1820706835590305E-006   6.1122633700430435E-006
  0.41500000000000004        8.4786007417724188E-005   4.1867348243077019E-006   6.5335512516241082E-006
  0.41999999999999998        8.5242838504106543E-005   4.1920575432686440E-006   6.9838670549558600E-006
  0.42499999999999999        8.5731144929333301E-005   4.1981307952408349E-006   7.4652099546540564E-006
  0.42999999999999999        8.6253093798736047E-005   4.2050590676960117E-006   7.9797166514333882E-006
  0.43500000000000000        8.6811001232392246E-005   4.2129609989933413E-006   8.5296708118176188E-006
  0.44000000000000000        8.7407342582710679E-005   4.2219711794501245E-006   9.1175131527016116E-006
  0.44500000000000001        8.8044763348588102E-005   4.2322421483708335E-006   9.7458522143850991E-006
  0.45000000000000001        8.8726090833044581E-005   4.2439465987738103E-006   1.0417475868585871E-005
  0.45500000000000002        8.9454346594322999E-005   4.2572797993218191E-006   1.1135363611011483E-005
  0.46000000000000002        9.0232759743702953E-005   4.2724622396528567E-006   1.1902699691331533E-005
  0.46500000000000002        9.1064781146747405E-005   4.2897425007044377E-006   1.2722887136860240E-005
  0.47000000000000003        9.1954098588375345E-005   4.3094003455171497E-006   1.3599562729939172E-005
  0.47500000000000003        9.2904652966052556E-005   4.3317500182125065E-006   1.4536613002917298E-005
  0.47999999999999998        9.3920655579519648E-005   4.3571437292553939E-006   1.5538191318769301E-005
  0.48499999999999999        9.5006606589848383E-005   4.3859752937394192E-006   1.6608736109785761E-005
  0.48999999999999999        9.6167314725239362E-005   4.4186838764591911E-006   1.7752990351421797E-005
  0.49500000000000000        9.7407918315862518E-005   4.4557577833900269E-006   1.8976022353322094E-005
  0.50000000000000000        9.8733907745201548E-005   4.4977382246343064E-006   2.0283247954746334E-005
  0.50500000000000000        1.0015114941080985E-004   4.5452229600441749E-006   2.1680454217138049E-005
  0.51000000000000001        1.0166591129312412E-004   4.5988697271273693E-006   2.3173824712393364E-005
  0.51500000000000001        1.0328489023702496E-004   4.6593993433988641E-006   2.4769966511535386E-005
  0.52000000000000002        1.0501524105718740E-004   4.7275983742333115E-006   2.6475938984968884E-005
  0.52500000000000002        1.0686460758493779E-004   4.8043212647269973E-006   2.8299284532315465E-005
  0.53000000000000003        1.0884115578132927E-004   4.8904918520322259E-006   3.0248061366996085E-005
  0.53500000000000003        1.1095360904847443E-004   4.9871042043055287E-006   3.2330878488267879E-005
  0.54000000000000004        1.1321128587882866E-004   5.0952227738503383E-006   3.4556932981318232E-005
  0.54500000000000004        1.1562413999010199E-004   5.2159819036685477E-006   3.6936049794304300E-005
  0.55000000000000004        1.1820280310178889E-004   5.3505847850592409E-006   3.9478724149870084E-005
  0.55500000000000005        1.2095863051793150E-004   5.5003020239493714E-006   4.2196166757714544E-005
  0.56000000000000005        1.2390374968966868E-004   5.6664700288536246E-006   4.5100352004180041E-005
  0.56500000000000006        1.2705111194034424E-004   5.8504894768621030E-006   4.8204069304602762E-005
  0.57000000000000006        1.3041454754543936E-004   6.0538241396959222E-006   5.1520977814299549E-005
  0.57500000000000007        1.3400882436931871E-004   6.2780003554216958E-006   5.5065664704518162E-005
  0.57999999999999996        1.3784971027070567E-004   6.5246074115043548E-006   5.8853707220463013E-005
  0.58499999999999996        1.4195403949887898E-004   6.7952990634127393E-006   6.2901738749569506E-005
  0.58999999999999997        1.4633978331275119E-004   7.0917963549210269E-006   6.7227519139500538E-005
  0.59499999999999997        1.5102612506519088E-004   7.4158918386875771E-006   7.1850009516844789E-005
  0.59999999999999998        1.5603354000508432E-004   7.7694552266387297E-006   7.6789451869134774E-005
  0.60499999999999998        1.6138388005961771E-004   8.1544404366410023E-006   8.2067453664491104E-005
  0.60999999999999999        1.6710046386897480E-004   8.5728939507670408E-006   8.7707077794895436E-005
  0.61499999999999999        1.7320817235494789E-004   9.0269643646712906E-006   9.3732938140633296E-005
  0.62000000000000000        1.7973355011370983E-004   9.5189129882276991E-006   1.0017130106475589E-004
  0.62500000000000000        1.8670491293099769E-004   1.0051125353512441E-005   1.0705019315734335E-004
  0.63000000000000000        1.9415246172501405E-004   1.0626123494760800E-005   1.1439951555971379E-004
  0.63500000000000001        2.0210840322822915E-004   1.1246578882590570E-005   1.2225116520837232E-004
  0.64000000000000001        2.1060707772369114E-004   1.1915325917913233E-005   1.3063916334719557E-004
  0.64500000000000002        2.1968509415412401E-004   1.2635375916250072E-005   1.3959979166384479E-004
  0.65000000000000002        2.2938147292268210E-004   1.3409931537986004E-005   1.4917173641246546E-004
  0.65500000000000003        2.3973779670234457E-004   1.4242401642546196E-005   1.5939624088900440E-004
  0.66000000000000003        2.5079836956617182E-004   1.5136416563423052E-005   1.7031726662765679E-004
  0.66500000000000004        2.6261038474252298E-004   1.6095843815883270E-005   1.8198166368663875E-004
  0.67000000000000004        2.7522410128736556E-004   1.7124804259981686E-005   1.9443935038827238E-004
  0.67500000000000004        2.8869302994941672E-004   1.8227688748440842E-005   2.0774350287177290E-004
  0.68000000000000005        3.0307412848245863E-004   1.9409175292436148E-005   2.2195075480668376E-004
  0.68500000000000005        3.1842800663211060E-004   2.0674246778836429E-005   2.3712140760007584E-004
  0.69000000000000006        3.3481914099094069E-004   2.2028209270462670E-005   2.5331965141076664E-004
  0.69500000000000006        3.5231609987532582E-004   2.3476710916870366E-005   2.7061379725844818E-004
  0.70000000000000007        3.7099177832918435E-004   2.5025761497383242E-005   2.8907652048395496E-004
  0.70499999999999996        3.9092364330281363E-004   2.6681752610883734E-005   3.0878511577840629E-004
  0.70999999999999996        4.1219398898881607E-004   2.8451478518395362E-005   3.2982176395292392E-004
  0.71499999999999997        4.3489020222068465E-004   3.0342157634907299E-005   3.5227381056633205E-004
  0.71999999999999997        4.5910503775234868E-004   3.2361454656272887E-005   3.7623405646518477E-004
  0.72499999999999998        4.8493690313812521E-004   3.4517503295400759E-005   4.0180106021788913E-004
  0.72999999999999998        5.1249015282152073E-004   3.6818929589368283E-005   4.2907945234213398E-004
  0.73499999999999999        5.4187539091771046E-004   3.9274875725522545E-005   4.5818026113193040E-004
  0.73999999999999999        5.7320978203797505E-004   4.1895024320097915E-005   4.8922124978687074E-004
  0.74500000000000000        6.0661736935485697E-004   4.4689623067384177E-005   5.2232726443168396E-004
  0.75000000000000000        6.4222939894447958E-004   4.7669509661056109E-005   5.5763059248904203E-004
  0.75500000000000000        6.8018464926793186E-004   5.0846136871989038E-005   5.9527133073286067E-004
  0.76000000000000001        7.2062976446779904E-004   5.4231597648837344E-005   6.3539776220423473E-004
  0.76500000000000001        7.6371958996028738E-004   5.7838650088994732E-005   6.7816674101839997E-004
  0.77000000000000002        8.0961750859992248E-004   6.1680742108494630E-005   7.2374408393054211E-004
  0.77500000000000002        8.5849577548520949E-004   6.5772035620221799E-005   7.7230496736271827E-004
  0.78000000000000003        9.1053584926323729E-004   7.0127430010838990E-005   8.2403432842678866E-004
  0.78500000000000003        9.6592871758320652E-004   7.4762584688515567E-005   8.7912726831190107E-004
  0.79000000000000004        1.0248752141482002E-003   7.9693940456391769E-005   9.3778945624413673E-004
  0.79500000000000004        1.0875863246271259E-003   8.4938739451332867E-005   1.0002375320753471E-003
  0.80000000000000004        1.1542834785213878E-003   9.0515043374616422E-005   1.0666995054228238E-003
  0.80500000000000005        1.2251988239410584E-003   9.6441749731538862E-005   1.1374151491688250E-003
  0.81000000000000005        1.3005754821417163E-003   1.0273860579140825E-004   1.2126363850445587E-003
  0.81500000000000006        1.3806677786145978E-003   1.0942621997893687E-004   1.2926276589760508E-003
  0.82000000000000006        1.4657414475191465E-003   1.1652607041368153E-004   1.3776663038663850E-003
  0.82500000000000007        1.5560738063081763E-003   1.2406051032692544E-004   1.4680428875392063E-003
  0.83000000000000007        1.6519538975317528E-003   1.3205277010630659E-004   1.5640615436798737E-003
  0.83499999999999996        1.7536825950259056E-003   1.4052695574858523E-004   1.6660402837918495E-003
  0.83999999999999997        1.8615726720052602E-003   1.4950804354114884E-004   1.7743112884440742E-003
  0.84499999999999997        1.9759488289916426E-003   1.5902187084399633E-004   1.8892211764263798E-003
  0.84999999999999998        2.0971476800295185E-003   1.6909512290668274E-004   2.0111312508598622E-003
  0.85499999999999998        2.2255176962661647E-003   1.7975531572943476E-004   2.1404177218299642E-003
  0.85999999999999999        2.3614191067100887E-003   1.9103077506452552E-004   2.2774719057222551E-003
  0.86499999999999999        2.5052237568212684E-003   2.0295061175278661E-004   2.4227004021424147E-003
  0.87000000000000000        2.6573149265236595E-003   2.1554469370026183E-004   2.5765252500859473E-003
  0.87500000000000000        2.8180871102516667E-003   2.2884361492043294E-004   2.7393840658810303E-003
  0.88000000000000000        2.9879457627308673E-003   2.4287866219671977E-004   2.9117301663449122E-003
  0.88500000000000001        3.1673070153277606E-003   2.5768178005615465E-004   3.0940326815542449E-003
  0.89000000000000001        3.3565973689572686E-003   2.7328553488591216E-004   3.2867766626098246E-003
  0.89500000000000002        3.5562533706805263E-003   2.8972307916701694E-004   3.4904631907536061E-003
  0.90000000000000002        3.7667212822255717E-003   3.0702811694100071E-004   3.7056094951410470E-003
  0.90500000000000003        3.9884567496849994E-003   3.2523487176226414E-004   3.9327490874573653E-003
  0.91000000000000003        4.2219244845509932E-003   3.4437805851804637E-004   4.1724319223601031E-003
  0.91500000000000004        4.4675979670043362E-003   3.6449286061583706E-004   4.4252245934033665E-003
  0.92000000000000004        4.7259591829462450E-003   3.8561491414158144E-004   4.6917105746222248E-003
  0.92500000000000004        4.9974984066214782E-003   4.0778030067823400E-004   4.9724905183034579E-003
  0.93000000000000005        5.2827140408034049E-003   4.3102555054059334E-004   5.2681826196187588E-003
  0.93500000000000005        5.5821125263799953E-003   4.5538765822701464E-004   5.5794230587337366E-003
  0.94000000000000006        5.8962083327842229E-003   4.8090411191016103E-004   5.9068665307191980E-003
  0.94500000000000006        6.2255240400526709E-003   5.0761293878683392E-004   6.2511868730768458E-003
  0.95000000000000007        6.5705905223800449E-003   5.3555276808106437E-004   6.6130777999561631E-003
  0.95500000000000007        6.9319472418821505E-003   5.6476291344574148E-004   6.9932537511896448E-003
  0.95999999999999996        7.3101426599099474E-003   5.9528347643720029E-004   7.3924508631322550E-003
  0.96499999999999997        7.7057347717054917E-003   6.2715547264601999E-004   7.8114280669780295E-003
  0.96999999999999997        8.1192917684933114E-003   6.6042098195745339E-004   8.2509683187723133E-003
  0.97499999999999998        8.5513928293010372E-003   6.9512332428838441E-004   8.7118799637745034E-003
  0.97999999999999998        9.0026290429426961E-003   7.3130726200593013E-004   9.1949982361862054E-003
  0.98499999999999999        9.4736044587222061E-003   7.6901923007717836E-004   9.7011868935782501E-003
  0.98999999999999999        9.9649372625637833E-003   8.0830759483062884E-004   1.0231339983661211E-002
  0.99500000000000000        1.0477261073489907E-002   8.4922294202769615E-004   1.0786383739377958E-002
   1.0000000000000000        1.1011226353678471E-002   8.9181839474619998E-004   1.1367278596682165E-002
   1.0050000000000001        1.1567501923768309E-002   9.3614996136531076E-004   1.1975021327825906E-002
   1.0100000000000000        1.2146776573666321E-002   9.8227691371023098E-004   1.2610647281531781E-002
   1.0150000000000001        1.2749760757856244E-002   1.0302621951614221E-003   1.3275232720085154E-002
   1.0200000000000000        1.3377188363125070E-002   1.0801728582531362E-003   1.3969897242154659E-002
   1.0249999999999999        1.4029818535712679E-002   1.1320805309747953E-003   1.4695806279045447E-002
   1.0300000000000000        1.4708437554147006E-002   1.1860619106412102E-003   1.5454173651099277E-002
   1.0349999999999999        1.5413860733445301E-002   1.2421992838091719E-003   1.6246264170086407E-002
   1.0400000000000000        1.6146934345929703E-002   1.3005810702842462E-003   1.7073396272671442E-002
   1.0449999999999999        1.6908537543606265E-002   1.3613023887793165E-003   1.7936944669374708E-002
   1.0500000000000000        1.7699584266880081E-002   1.4244656412541147E-003   1.8838342992886684E-002
   1.0549999999999999        1.8521025124303772E-002   1.4901811123825598E-003   1.9779086429112257E-002
   1.0600000000000001        1.9373849228075432E-002   1.5585675799655349E-003   2.0760734313924514E-002
   1.0649999999999999        2.0259085970094473E-002   1.6297529314361063E-003   2.1784912678284370E-002
   1.0700000000000001        2.1177806723549894E-002   1.7038747809022697E-003   2.2853316724139018E-002
   1.0750000000000000        2.2131126455239240E-002   1.7810810804514585E-003   2.3967713213343723E-002
   1.0800000000000001        2.3120205234108803E-002   1.8615307187196499E-003   2.5129942751776220E-002
   1.0850000000000000        2.4146249621857033E-002   1.9453940990262020E-003   2.6341921950835311E-002
   1.0900000000000001        2.5210513931877235E-002   2.0328536887201471E-003   2.7605645448660569E-002
   1.0950000000000000        2.6314301343332416E-002   2.1241045308021166E-003   2.8923187773695708E-002
   1.1000000000000001        2.7458964857788645E-002   2.2193547084110627E-003   3.0296705033683976E-002
   1.1050000000000000        2.8645908086594632E-002   2.3188257524287630E-003   3.1728436413851438E-002
   1.1100000000000001        2.9876585858126196E-002   2.4227529822922287E-003   3.3220705468949008E-002
   1.1150000000000000        3.1152504635133204E-002   2.5313857701461566E-003   3.4775921195027364E-002
   1.1200000000000001        3.2475222733779736E-002   2.6449877187448706E-003   3.6396578868343417E-002
   1.1250000000000000        3.3846350337575021E-002   2.7638367440493512E-003   3.8085260640682995E-002
   1.1300000000000001        3.5267549301290765E-002   2.8882250542785625E-003   3.9844635882677087E-002
   1.1350000000000000        3.6740532742185569E-002   3.0184590182754231E-003   4.1677461269386547E-002
   1.1400000000000001        3.8267064418374026E-002   3.1548589174323488E-003   4.3586580605589287E-002
   1.1450000000000000        3.9848957897093230E-002   3.2977585770852967E-003   4.5574924391769141E-002
   1.1500000000000001        4.1488075518805831E-002   3.4475048751973067E-003   4.7645509135837039E-002
   1.1550000000000000        4.3186327166610007E-002   3.6044571282857888E-003   4.9801436419988826E-002
   1.1599999999999999        4.4945668854220702E-002   3.7689863568552391E-003   5.2045891736859730E-002
   1.1650000000000000        4.6768101149791338E-002   3.9414744350255897E-003   5.4382143114115267E-002
   1.1699999999999999        4.8655667456999008E-002   4.1223131315373919E-003   5.6813539551782199E-002
   1.1750000000000000        5.0610452179020535E-002   4.3119030518031258E-003   5.9343509301829689E-002
   1.1799999999999999        5.2634578795172589E-002   4.5106524930924770E-003   6.1975558024623532E-002
   1.1850000000000001        5.4730207883973953E-002   4.7189762272241004E-003   6.4713266861736146E-002
   1.1899999999999999        5.6899535130062108E-002   4.9372942272228751E-003   6.7560290469190723E-002
   1.1950000000000001        5.9144789355656958E-002   5.1660303562356723E-003   7.0520355058944106E-002
   1.2000000000000000        6.1468230619954878E-002   5.4056110385289615E-003   7.3597256499924629E-002
   1.2050000000000001        6.3872148431865158E-002   5.6564639335815320E-003   7.6794858532133345E-002
   1.2100000000000000        6.6358860122732524E-002   5.9190166351030899E-003   8.0117091148837735E-002
   1.2150000000000001        6.8930709426066605E-002   6.1936954172401954E-003   8.3567949202253841E-002
   1.2200000000000000        7.1590065310729825E-002   6.4809240502651045E-003   8.7151491287343952E-002
   1.2250000000000001        7.4339321112518980E-002   6.7811227076891014E-003   9.0871838956470150E-002
   1.2300000000000000        7.7180894006580986E-002   7.0947069860122901E-003   9.4733176314598599E-002
   1.2350000000000001        8.0117224859696273E-002   7.4220870572457905E-003   9.8739750040647042E-002
   1.2400000000000000        8.3150778497185135E-002   7.7636669729520408E-003  0.10289586987546678     
   1.2450000000000001        8.6284044414171576E-002   8.1198441368899709E-003  0.10720590961103982     
   1.2500000000000000        8.9519537955281586E-002   8.4910089614708521E-003  0.11167430860887308     


==> Ancillary/Fig2/qbarq_K0_T100.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        2.1865940390607984E-004   1.0998757627543727E-005   0.0000000000000000     
   5.0000000000000001E-003   2.1866240243700118E-004   1.0998761891679473E-005   1.3522878734750111E-007
   1.0000000000000000E-002   2.1867140552588404E-004   1.0998774726749530E-005   2.7079568565218650E-007
   1.4999999999999999E-002   2.1868643567981135E-004   1.0998796261168845E-005   4.0703965101004563E-007
   2.0000000000000000E-002   2.1870753047305619E-004   1.0998826710388195E-005   5.4430133190488433E-007
   2.5000000000000001E-002   2.1873474264094781E-004   1.0998866379047907E-005   6.8292392068276087E-007
   2.9999999999999999E-002   2.1876814021161068E-004   1.0998915664023051E-005   8.2325401137791768E-007
   3.5000000000000003E-002   2.1880780667590561E-004   1.0998975058390441E-005   9.6564246603174913E-007
   4.0000000000000001E-002   2.1885384119599565E-004   1.0999045156356965E-005   1.1104452916676693E-006
   4.4999999999999998E-002   2.1890635885305642E-004   1.0999126659198345E-005   1.2580245301110358E-006
   5.0000000000000003E-002   2.1896549093474796E-004   1.0999220382267407E-005   1.4087491628754977E-006
   5.5000000000000000E-002   2.1903138526316342E-004   1.0999327263141687E-005   1.5629960333741853E-006
   5.9999999999999998E-002   2.1910420656407235E-004   1.0999448370991389E-005   1.7211507887574875E-006
   6.5000000000000002E-002   2.1918413687837678E-004   1.0999584917260915E-005   1.8836088437278762E-006
   7.0000000000000007E-002   2.1927137601680533E-004   1.0999738267770110E-005   2.0507763687367397E-006
   7.4999999999999997E-002   2.1936614205897705E-004   1.0999909956355516E-005   2.2230713050286669E-006
   8.0000000000000002E-002   2.1946867189807700E-004   1.1000101700187066E-005   2.4009244090656418E-006
   8.5000000000000006E-002   2.1957922183249965E-004   1.1000315416912227E-005   2.5847803289359723E-006
   8.9999999999999997E-002   2.1969806820593200E-004   1.1000553243797596E-005   2.7750987154327233E-006
   9.5000000000000001E-002   2.1982550809746901E-004   1.1000817559057623E-005   2.9723553705721172E-006
  0.10000000000000001        2.1996186006347854E-004   1.1001111005581553E-005   3.1770434364152611E-006
  0.10500000000000000        2.2010746493306041E-004   1.1001436517293242E-005   3.3896746271565299E-006
  0.11000000000000000        2.2026268665907800E-004   1.1001797348404191E-005   3.6107805075495524E-006
  0.11500000000000000        2.2042791322687816E-004   1.1002197105848355E-005   3.8409138208557579E-006
  0.12000000000000000        2.2060355762295824E-004   1.1002639785218236E-005   4.0806498696241005E-006
  0.12500000000000000        2.2079005886598742E-004   1.1003129810555638E-005   4.3305879527407905E-006
  0.13000000000000000        2.2098788310274359E-004   1.1003672078387798E-005   4.5913528623272741E-006
  0.13500000000000001        2.2119752477168828E-004   1.1004272006440318E-005   4.8635964442130344E-006
  0.14000000000000001        2.2141950783706866E-004   1.1004935587503207E-005   5.1479992258668626E-006
  0.14499999999999999        2.2165438709660962E-004   1.1005669448975466E-005   5.4452721158369727E-006
  0.14999999999999999        2.2190274956604173E-004   1.1006480918667465E-005   5.7561581789272467E-006
  0.15500000000000000        2.2216521594389886E-004   1.1007378097499432E-005   6.0814344915237287E-006
  0.16000000000000000        2.2244244216021829E-004   1.1008369939798937E-005   6.4219140816835861E-006
  0.16500000000000001        2.2273512101298192E-004   1.1009466341970988E-005   6.7784479588077373E-006
  0.17000000000000001        2.2304398389635336E-004   1.1010678240391607E-005   7.1519272379389425E-006
  0.17500000000000002        2.2336980262499160E-004   1.1012017719460172E-005   7.5432853639611137E-006
  0.17999999999999999        2.2371339135895705E-004   1.1013498130837774E-005   7.9535004412203730E-006
  0.18500000000000000        2.2407560863397315E-004   1.1015134224999159E-005   8.3835976743491710E-006
  0.19000000000000000        2.2445735950206525E-004   1.1016942296334730E-005   8.8346519263465337E-006
  0.19500000000000001        2.2485959778786722E-004   1.1018940343157414E-005   9.3077904002575336E-006
  0.20000000000000001        2.2528332846617055E-004   1.1021148244097346E-005   9.8041954510961236E-006
  0.20500000000000002        2.2572961016658624E-004   1.1023587952505749E-005   1.0325107534977146E-005
  0.20999999999999999        2.2619955781149888E-004   1.1026283710638652E-005   1.0871828302757217E-005
  0.21500000000000000        2.2669434539381898E-004   1.1029262285551438E-005   1.1445723845840537E-005
  0.22000000000000000        2.2721520890137692E-004   1.1032553228806857E-005   1.2048228102173963E-005
  0.22500000000000001        2.2776344939516062E-004   1.1036189162282229E-005   1.2680846430851120E-005
  0.23000000000000001        2.2834043624896967E-004   1.1040206092555861E-005   1.3345159364152786E-005
  0.23500000000000001        2.2894761055845169E-004   1.1044643756557694E-005   1.4042826546285302E-005
  0.23999999999999999        2.2958648872789352E-004   1.1049546001384320E-005   1.4775590868532502E-005
  0.24500000000000000        2.3025866624357060E-004   1.1054961201402102E-005   1.5545282811012521E-005
  0.25000000000000000        2.3096582164290578E-004   1.1060942715992787E-005   1.6353825001734226E-005
  0.25500000000000000        2.3170972068915969E-004   1.1067549391530910E-005   1.7203237004172223E-005
  0.26000000000000001        2.3249222076186736E-004   1.1074846111418142E-005   1.8095640345133050E-005
  0.26500000000000001        2.3331527547375177E-004   1.1082904398232326E-005   1.9033263795265138E-005
  0.27000000000000002        2.3418093952538540E-004   1.1091803072272427E-005   2.0018448915173420E-005
  0.27500000000000002        2.3509137380943714E-004   1.1101628970988244E-005   2.1053655880738972E-005
  0.28000000000000003        2.3604885077693354E-004   1.1112477733966793E-005   2.2141469601912861E-005
  0.28500000000000003        2.3705576007858480E-004   1.1124454658294980E-005   2.3284606149957795E-005
  0.28999999999999998        2.3811461449487446E-004   1.1137675629218347E-005   2.4485919508848210E-005
  0.29499999999999998        2.3922805616929119E-004   1.1152268131052650E-005   2.5748408667308884E-005
  0.29999999999999999        2.4039886315979322E-004   1.1168372343261376E-005   2.7075225068789273E-005
  0.30499999999999999        2.4162995632433812E-004   1.1186142326467468E-005   2.8469680437511089E-005
  0.31000000000000000        2.4292440655709126E-004   1.1205747302897869E-005   2.9935254999623939E-005
  0.31500000000000000        2.4428544239273693E-004   1.1227373035338812E-005   3.1475606119430701E-005
  0.32000000000000001        2.4571645799717040E-004   1.1251223308078952E-005   3.3094577371622814E-005
  0.32500000000000001        2.4722102156373474E-004   1.1277521512505332E-005   3.4796208071486747E-005
  0.33000000000000002        2.4880288413509994E-004   1.1306512338960980E-005   3.6584743286112442E-005
  0.33500000000000002        2.5046598887184667E-004   1.1338463575139979E-005   3.8464644350755257E-005
  0.34000000000000002        2.5221448078983780E-004   1.1373668009654809E-005   4.0440599915673635E-005
  0.34500000000000003        2.5405271698951214E-004   1.1412445437434261E-005   4.2517537549988124E-005
  0.35000000000000003        2.5598527740134487E-004   1.1455144761278278E-005   4.4700635930393674E-005
  0.35499999999999998        2.5801697607286643E-004   1.1502146181199238E-005   4.6995337643887628E-005
  0.35999999999999999        2.6015287302383761E-004   1.1553863460124252E-005   4.9407362635087882E-005
  0.36499999999999999        2.6239828669742519E-004   1.1610746251147611E-005   5.1942722330160947E-005
  0.37000000000000000        2.6475880703653241E-004   1.1673282467861669E-005   5.4607734470924117E-005
  0.37500000000000000        2.6724030921579129E-004   1.1742000675446487E-005   5.7409038694264331E-005
  0.38000000000000000        2.6984896806114171E-004   1.1817472476291461E-005   6.0353612893689098E-005
  0.38500000000000001        2.7259127319038853E-004   1.1900314860127352E-005   6.3448790401550748E-005
  0.39000000000000001        2.7547404490965867E-004   1.1991192485183372E-005   6.6702278032302381E-005
  0.39500000000000002        2.7850445090226551E-004   1.2090819854015197E-005   7.0122175029018328E-005
  0.40000000000000002        2.8169002374813748E-004   1.2199963345680591E-005   7.3716992957377410E-005
  0.40500000000000003        2.8503867931367431E-004   1.2319443065202757E-005   7.7495676593353747E-005
  0.41000000000000003        2.8855873605366876E-004   1.2450134472100507E-005   8.1467625852976063E-005
  0.41500000000000004        2.9225893526876461E-004   1.2592969752505352E-005   8.5642718814729288E-005
  0.41999999999999998        2.9614846236381909E-004   1.2748938904304555E-005   9.0031335887470038E-005
  0.42499999999999999        3.0023696915450215E-004   1.2919090512033404E-005   9.4644385179107004E-005
  0.42999999999999999        3.0453459727148766E-004   1.3104532197944626E-005   9.9493329123763580E-005
  0.43500000000000000        3.0905200271368543E-004   1.3306430747695597E-005   1.0459021242772318E-004
  0.44000000000000000        3.1380038160410865E-004   1.3526011923099319E-005   1.0994769139708642E-004
  0.44500000000000001        3.1879149720419380E-004   1.3764559989856229E-005   1.1557906471284291E-004
  0.45000000000000001        3.2403770824465563E-004   1.4023417004381165E-005   1.2149830572188266E-004
  0.45500000000000002        3.2955199863330222E-004   1.4303981919852675E-005   1.2772009631542377E-004
  0.46000000000000002        3.3534800860261392E-004   1.4607709586409602E-005   1.3425986246934886E-004
  0.46500000000000002        3.4144006736234426E-004   1.4936109732946480E-005   1.4113381152408227E-004
  0.47000000000000003        3.4784322732487596E-004   1.5290746027225704E-005   1.4835897128483413E-004
  0.47500000000000003        3.5457329997361957E-004   1.5673235316225199E-005   1.5595323102635805E-004
  0.47999999999999998        3.6164689344729420E-004   1.6085247149240238E-005   1.6393538448976713E-004
  0.48499999999999999        3.6908145191556118E-004   1.6528503682076013E-005   1.7232517496239744E-004
  0.48999999999999999        3.7689529682408807E-004   1.7004780051897650E-005   1.8114334253532805E-004
  0.49500000000000000        3.8510767008979256E-004   1.7515905299521668E-005   1.9041167363672456E-004
  0.50000000000000000        3.9373877932965303E-004   1.8063763900022512E-005   2.0015305294295783E-004
  0.50500000000000000        4.0280984520913701E-004   1.8650297944608542E-005   2.1039151777315740E-004
  0.51000000000000001        4.1234315099892503E-004   1.9277509998018512E-005   2.2115231507673216E-004
  0.51500000000000001        4.2236209443121796E-004   1.9947466637416815E-005   2.3246196112722170E-004
  0.52000000000000002        4.3289124194946922E-004   2.0662302662011284E-005   2.4434830403979521E-004
  0.52500000000000002        4.4395638544788131E-004   2.1424225948254739E-005   2.5684058923361463E-004
  0.53000000000000003        4.5558460159941068E-004   2.2235522914120946E-005   2.6996952796424719E-004
  0.53500000000000003        4.6780431387333547E-004   2.3098564547879454E-005   2.8376736905522787E-004
  0.54000000000000004        4.8064535734561320E-004   2.4015812952062116E-005   2.9826797396183122E-004
  0.54500000000000004        4.9413904640727418E-004   2.4989828351714178E-005   3.1350689530393729E-004
  0.55000000000000004        5.0831824547793410E-004   2.6023276517167556E-005   3.2952145900874089E-004
  0.55500000000000005        5.2321744283312886E-004   2.7118936554963455E-005   3.4635085020774621E-004
  0.56000000000000005        5.3887282765554254E-004   2.8279709025627786E-005   3.6403620303613167E-004
  0.56500000000000006        5.5532237042128405E-004   2.9508624353212745E-005   3.8262069448602405E-004
  0.57000000000000006        5.7260590673312371E-004   3.0808851498344816E-005   4.0214964246854942E-004
  0.57500000000000007        5.9076522471298340E-004   3.2183706873521143E-005   4.2267060824260666E-004
  0.57999999999999996        6.0984415606595043E-004   3.3636663486212709E-005   4.4423350337118836E-004
  0.58499999999999996        6.2988867092758909E-004   3.5171360301694078E-005   4.6689070136864721E-004
  0.58999999999999997        6.5094697660529816E-004   3.6791611823241634E-005   4.9069715420455430E-004
  0.59499999999999997        6.7306962032290859E-004   3.8501417892317745E-005   5.1571051383171704E-004
  0.59999999999999998        6.9630959607547315E-004   4.0304973715535901E-005   5.4199125890737343E-004
  0.60499999999999998        7.2072245569830974E-004   4.2206680128590364E-005   5.6960282687762692E-004
  0.60999999999999999        7.4636642425071522E-004   4.4211154109965743E-005   5.9861175159567240E-004
  0.61499999999999999        7.7330251981027069E-004   4.6323239559179870E-005   6.2908780664432736E-004
  0.62000000000000000        8.0159467776833775E-004   4.8548018355633565E-005   6.6110415453269592E-004
  0.62500000000000000        8.3130987971101250E-004   5.0890821714919072E-005   6.9473750193542612E-004
  0.63000000000000000        8.6251828696251478E-004   5.3357241859760637E-005   7.3006826114095777E-004
  0.63500000000000001        8.9529337885958110E-004   5.5953144022695765E-005   7.6718071787225883E-004
  0.64000000000000001        9.2971209581589262E-004   5.8684678797227184E-005   8.0616320563988396E-004
  0.64500000000000002        9.6585498722483502E-004   6.1558294853542036E-005   8.4710828678247446E-004
  0.65000000000000002        1.0038063642368810E-003   6.4580752034061633E-005   8.9011294034439445E-004
  0.65500000000000003        1.0436544574345850E-003   6.7759134843093437E-005   9.3527875693351684E-004
  0.66000000000000003        1.0854915794135300E-003   7.1100866343750204E-005   9.8271214069474075E-004
  0.66500000000000004        1.1294142922615238E-003   7.4613722474103951E-005   1.0325245185260120E-003
  0.67000000000000004        1.1755235799109389E-003   7.8305846793290547E-005   1.0848325566540928E-003
  0.67500000000000004        1.2239250253202442E-003   8.2185765666987562E-005   1.1397583846763717E-003
  0.68000000000000005        1.2747289924206124E-003   8.6262403900382766E-005   1.1974298271632143E-003
  0.68500000000000005        1.3280508127419008E-003   9.0545100825446307E-005   1.2579806429023682E-003
  0.69000000000000006        1.3840109766095328E-003   9.5043626848039030E-005   1.3215507718529263E-003
  0.69500000000000006        1.4427353287797613E-003   9.9768200459147529E-005   1.3882865898615874E-003
  0.70000000000000007        1.5043552683557363E-003   1.0472950571335987E-004   1.4583411711778947E-003
  0.70499999999999996        1.5690079528008242E-003   1.0993871017660020E-004   1.5318745587889254E-003
  0.70999999999999996        1.6368365058389220E-003   1.1540748334415733E-004   1.6090540425764443E-003
  0.71499999999999997        1.7079902290043209E-003   1.2114801552919537E-004   1.6900544452822547E-003
  0.71999999999999997        1.7826248165763773E-003   1.2717303722126213E-004   1.7750584162495226E-003
  0.72499999999999998        1.8609025736069729E-003   1.3349583891384439E-004   1.8642567328903650E-003
  0.72999999999999998        1.9429926367221051E-003   1.4013029139980113E-004   1.9578486098124630E-003
  0.73499999999999999        2.0290711973532422E-003   1.4709086653358645E-004   2.0560420155211808E-003
  0.73999999999999999        2.1193217270298148E-003   1.5439265845959771E-004   2.1590539965978353E-003
  0.74500000000000000        2.2139352043420118E-003   1.6205140530680838E-004   2.2671110092412215E-003
  0.75000000000000000        2.3131103431634297E-003   1.7008351135113471E-004   2.3804492580472860E-003
  0.75500000000000000        2.4170538217067783E-003   1.7850606964879047E-004   2.4993150418927768E-003
  0.76000000000000001        2.5259805119734924E-003   1.8733688514628778E-004   2.6239651067823115E-003
  0.76500000000000001        2.6401137091504523E-003   1.9659449827580025E-004   2.7546670055161541E-003
  0.77000000000000002        2.7596853605048309E-003   2.0629820904839556E-004   2.8916994640373864E-003
  0.77500000000000002        2.8849362933322351E-003   2.1646810166223447E-004   3.0353527543245857E-003
  0.78000000000000003        3.0161164415245028E-003   2.2712506964829752E-004   3.1859290737085706E-003
  0.78500000000000003        3.1534850703426320E-003   2.3829084158259734E-004   3.3437429305102837E-003
  0.79000000000000004        3.2973109990080507E-003   2.4998800740123233E-004   3.5091215359232875E-003
  0.79500000000000004        3.4478728207626087E-003   2.6224004536308602E-004   3.6824052020974509E-003
  0.80000000000000004        3.6054591200948222E-003   2.7507134971451819E-004   3.8639477464216566E-003
  0.80500000000000005        3.7703686868876861E-003   2.8850725912106512E-004   4.0541169020538630E-003
  0.81000000000000005        3.9429107273121931E-003   3.0257408594297296E-004   4.2532947348053419E-003
  0.81500000000000006        4.1234050713707966E-003   3.1729914644433544E-004   4.4618780665540850E-003
  0.82000000000000006        4.3121823770866227E-003   3.3271079203965977E-004   4.6802789054395614E-003
  0.82500000000000007        4.5095843314371413E-003   3.4883844169680128E-004   4.9089248831776225E-003
  0.83000000000000007        4.7159638482447887E-003   3.6571261563129732E-004   5.1482596999292522E-003
  0.83499999999999996        4.9316852633613639E-003   3.8336497044409566E-004   5.3987435772604470E-003
  0.83999999999999997        5.1571245276167453E-003   4.0182833587236217E-004   5.6608537198420761E-003
  0.84499999999999997        5.3926693981444299E-003   4.2113675334128021E-004   5.9350847866557286E-003
  0.84999999999999998        5.6387196288456122E-003   4.4132551652334841E-004   6.2219493725949740E-003
  0.85499999999999998        5.8956871609071098E-003   4.6243121413030536E-004   6.5219785014783383E-003
  0.85999999999999999        6.1639963144456914E-003   4.8449177518129733E-004   6.8357221316193862E-003
  0.86499999999999999        6.4440839825086072E-003   5.0754651700880154E-004   7.1637496752275948E-003
  0.87000000000000000        6.7363998288156625E-003   5.3163619628088775E-004   7.5066505330411296E-003
  0.87500000000000000        7.0414064907785177E-003   5.5680306333417246E-004   7.8650346457143638E-003
  0.88000000000000000        7.3595797894752584E-003   5.8309092012594297E-004   8.2395330635966178E-003
  0.88500000000000001        7.6914089483895642E-003   6.1054518212594225E-004   8.6307985366443525E-003
  0.89000000000000001        8.0373968228403571E-003   6.3921294447779730E-004   9.0395061262992394E-003
  0.89500000000000002        8.3980601421269549E-003   6.6914305276657721E-004   9.4663538412402513E-003
  0.90000000000000002        8.7739297664928169E-003   7.0038617873206246E-004   9.9120632989752756E-003
  0.90500000000000003        9.1655509610654596E-003   7.3299490126657238E-004   1.0377380415272940E-002
  0.91000000000000003        9.5734836889579296E-003   7.6702379303121289E-004   1.0863076123446768E-002
  0.91500000000000004        9.9983029257162282E-003   8.0252951301482654E-004   1.1369947125490661E-002
  0.92000000000000004        1.0440598997265431E-002   8.3957090534542329E-004   1.1898816677022413E-002
  0.92500000000000004        1.0900977943443104E-002   8.7820910464416022E-004   1.2450535407920297E-002
  0.93000000000000005        1.1380061909111651E-002   9.1850764818683986E-004   1.3025982180437878E-002
  0.93500000000000005        1.1878489564710581E-002   9.6053259510723730E-004   1.3626064986449225E-002
  0.94000000000000006        1.2396916557946161E-002   1.0043526528403202E-003   1.4251721885314836E-002
  0.94500000000000006        1.2936015998120347E-002   1.0500393109615939E-003   1.4903921983665738E-002
  0.95000000000000007        1.3496478974374605E-002   1.0976669825315110E-003   1.5583666458182736E-002
  0.95500000000000007        1.4079015108870377E-002   1.1473131530013152E-003   1.6291989622198862E-002
  0.95999999999999996        1.4684353145648206E-002   1.1990585366791892E-003   1.7029960036680062E-002
  0.96499999999999997        1.5313241575606382E-002   1.2529872406934555E-003   1.7798681665845795E-002
  0.96999999999999997        1.5966449297720592E-002   1.3091869363234213E-003   1.8599295077374969E-002
  0.97499999999999998        1.6644766316293386E-002   1.3677490374987844E-003   1.9432978686816628E-002
  0.97999999999999998        1.7349004473680062E-002   1.4287688861959924E-003   2.0300950045484087E-002
  0.98499999999999999        1.8079998217591431E-002   1.4923459443853763E-003   2.1204467170764525E-002
  0.98999999999999999        1.8838605401728620E-002   1.5585839921070323E-003   2.2144829917428523E-002
  0.99500000000000000        1.9625708118165219E-002   1.6275913311773233E-003   2.3123381388176767E-002
   1.0000000000000000        2.0442213559563167E-002   1.6994809939523167E-003   2.4141509381323357E-002
   1.0050000000000001        2.1289054908995349E-002   1.7743709565007679E-003   2.5200647873185909E-002
   1.0100000000000000        2.2167192254854532E-002   1.8523843554682277E-003   2.6302278532443654E-002
   1.0150000000000001        2.3077613528059895E-002   1.9336497078469191E-003   2.7447932263434151E-002
   1.0200000000000000        2.4021335458531533E-002   2.0183011328040999E-003   2.8639190775092836E-002
   1.0249999999999999        2.4999404547697324E-002   2.1064785746663321E-003   2.9877688172007814E-002
   1.0300000000000000        2.6012898053622925E-002   2.1983280261091095E-003   3.1165112563858396E-002
   1.0349999999999999        2.7062924985224539E-002   2.2940017505625357E-003   3.2503207689342103E-002
   1.0400000000000000        2.8150627101928592E-002   2.3936585028150287E-003   3.3893774550573581E-002
   1.0449999999999999        2.9277179915109138E-002   2.4974637467796708E-003   3.5338673053858814E-002
   1.0500000000000000        3.0443793687603186E-002   2.6055898693833489E-003   3.6839823652717436E-002
   1.0549999999999999        3.1651714427686731E-002   2.7182163895479866E-003   3.8399208989046182E-002
   1.0600000000000001        3.2902224873960891E-002   2.8355301612576324E-003   4.0018875528389126E-002
   1.0649999999999999        3.4196645467754437E-002   2.9577255697453369E-003   4.1700935185407302E-002
   1.0700000000000001        3.5536335309843910E-002   3.0850047198915185E-003   4.3447566935828089E-002
   1.0750000000000000        3.6922693098535450E-002   3.2175776160006386E-003   4.5261018411399144E-002
   1.0800000000000001        3.8357158046454683E-002   3.3556623322175739E-003   4.7143607474677024E-002
   1.0850000000000000        3.9841210773735238E-002   3.4994851729581392E-003   4.9097723770848568E-002
   1.0900000000000001        4.1376374175700767E-002   3.6492808228619851E-003   5.1125830254216673E-002
   1.0950000000000000        4.2964214263578909E-002   3.8052924859288714E-003   5.3230464687467553E-002
   1.1000000000000001        4.4606340977288300E-002   3.9677720136731421E-003   5.5414241112398024E-002
   1.1050000000000000        4.6304408969877434E-002   4.1369800223238773E-003   5.7679851291391721E-002
   1.1100000000000001        4.8060118363786604E-002   4.3131859993111631E-003   6.0030066119606477E-002
   1.1150000000000000        4.9875215479726114E-002   4.4966683995093853E-003   6.2467737008563208E-002
   1.1200000000000001        5.1751493539633729E-002   4.6877147319575492E-003   6.4995797242602363E-002
   1.1250000000000000        5.3690793345864844E-002   4.8866216380405786E-003   6.7617263310502607E-002
   1.1300000000000001        5.5695003939496619E-002   5.0936949623950501E-003   7.0335236215416513E-002
   1.1350000000000000        5.7766063241364816E-002   5.3092498180932037E-003   7.3152902767170472E-002
   1.1400000000000001        5.9905958680212465E-002   5.5336106479607220E-003   7.6073536861903171E-002
   1.1450000000000000        6.2116727813083833E-002   5.7671112841905800E-003   7.9100500754936895E-002
   1.1500000000000001        6.4400458943858541E-002   6.0100950087276844E-003   8.2237246333724021E-002
   1.1550000000000000        6.6759291746556329E-002   6.2629146172099122E-003   8.5487316398624433E-002
   1.1599999999999999        6.9195417900764750E-002   6.5259324895598630E-003   8.8854345960177231E-002
   1.1650000000000000        7.1711081747219615E-002   6.7995206706217160E-003   9.2342063562408636E-002
   1.1699999999999999        7.4308580972205218E-002   7.0840609645260750E-003   9.5954292642518965E-002
   1.1750000000000000        7.6990267330019277E-002   7.3799450467378451E-003   9.9694952938070652E-002
   1.1799999999999999        7.9758547413251335E-002   7.6875745979924810E-003  0.10356806195346781     
   1.1850000000000001        8.2615883481060359E-002   8.0073614645519240E-003  0.10757773649812361     
   1.1899999999999999        8.5564794355966520E-002   8.3397278494055267E-003  0.11172819430920070     
   1.1950000000000001        8.8607856399925009E-002   8.6851065392026319E-003  0.11602375577220198     
   1.2000000000000000        9.1747704580574116E-002   9.0439411718239351E-003  0.12046884575295151     
   1.2050000000000001        9.4987033638584920E-002   9.4166865495788621E-003  0.12506799555465065     
   1.2100000000000000        9.8328599366937885E-002   9.8038090030481036E-003  0.12982584501370598     
   1.2150000000000001       0.10177522001275210        1.0205786810575745E-002  0.13474714474790137     
   1.2200000000000000       0.10532977781195611        1.0623110678347524E-002  0.13983675857024178     
   1.2250000000000001       0.10899522066665587        1.1056284285873149E-002  0.14509966608140945     
   1.2300000000000000       0.11277456397449177        1.1505824901516477E-002  0.15054096545326615     
   1.2350000000000001       0.11667089261863020        1.1972264072491464E-002  0.15616587641523355     
   1.2400000000000000       0.12068736312626975        1.2456148393460421E-002  0.16197974345464516     
   1.2450000000000001       0.12482720600271881        1.2958040357540569E-002  0.16798803924135655     
   1.2500000000000000       0.12909372824717905        1.3478519293141625E-002  0.17419636828601390     


==> Ancillary/Fig2/qbarq_K0_T125.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        5.1153674366140377E-004   2.2993757240875505E-005   0.0000000000000000     
   5.0000000000000001E-003   5.1156188617736587E-004   2.2994061258161101E-005   1.6068015930817181E-006
   1.0000000000000000E-002   5.1163735391281172E-004   2.2994975232053469E-005   3.2161733454014292E-006
   1.4999999999999999E-002   5.1176326749443560E-004   2.2996504940348060E-005   4.8306895221820944E-006
   2.0000000000000000E-002   5.1193982818021472E-004   2.2998660051726026E-005   6.4529326071441513E-006
   2.5000000000000001E-002   5.1216731817999061E-004   2.3001454184496045E-005   8.0854974280807522E-006
   2.9999999999999999E-002   5.1244610110499000E-004   2.3004904989250282E-005   9.7309953020560776E-006
   3.5000000000000003E-002   5.1277662254698700E-004   2.3009034255852159E-005   1.1392058206811572E-005
   4.0000000000000001E-002   5.1315941078802101E-004   2.3013868045292989E-005   1.3071342985011853E-005
   4.4999999999999998E-002   5.1359507764178042E-004   2.3019436847073998E-005   1.4771535588007131E-005
   5.0000000000000003E-002   5.1408431942797728E-004   2.3025775762889620E-005   1.6495355365857221E-005
   5.5000000000000000E-002   5.1462791808123834E-004   2.3032924717506766E-005   1.8245559410427058E-005
   5.9999999999999998E-002   5.1522674239625670E-004   2.3040928697853103E-005   2.0024946958451957E-005
   6.5000000000000002E-002   5.1588174941115470E-004   2.3049838021444260E-005   2.1836363861561489E-005
   7.0000000000000007E-002   5.1659398593122856E-004   2.3059708635395149E-005   2.3682707130354412E-005
   7.4999999999999997E-002   5.1736459019546572E-004   2.3070602447373148E-005   2.5566929559734266E-005
   8.0000000000000002E-002   5.1819479368844356E-004   2.3082587689959807E-005   2.7492044442839729E-005
   8.5000000000000006E-002   5.1908592310045151E-004   2.3095739319991886E-005   2.9461130381040533E-005
   8.9999999999999997E-002   5.2003940243890460E-004   2.3110139454550071E-005   3.1477336197623591E-005
   9.5000000000000001E-002   5.2105675529435288E-004   2.3125877845353381E-005   3.3543885962946047E-005
  0.10000000000000001        5.2213960726463487E-004   2.3143052393396101E-005   3.5664084139014891E-005
  0.10500000000000000        5.2328968854096103E-004   2.3161769705730427E-005   3.7841320851628129E-005
  0.11000000000000000        5.2450883665997386E-004   2.3182145696348069E-005   4.0079077298417728E-005
  0.11500000000000000        5.2579899942607798E-004   2.3204306233145074E-005   4.2380931301337247E-005
  0.12000000000000000        5.2716223800860660E-004   2.3228387832961755E-005   4.4750563012368372E-005
  0.12500000000000000        5.2860073021864906E-004   2.3254538406669693E-005   4.7191760781446375E-005
  0.13000000000000000        5.3011677397065196E-004   2.3282918056225210E-005   4.9708427195865182E-005
  0.13500000000000001        5.3171279093418235E-004   2.3313699925518157E-005   5.2304585300679925E-005
  0.14000000000000001        5.3339133038153368E-004   2.3347071106710125E-005   5.4984385009904608E-005
  0.14499999999999999        5.3515507323716118E-004   2.3383233603571084E-005   5.7752109718593605E-005
  0.14999999999999999        5.3700683633523102E-004   2.3422405353080603E-005   6.0612183126212106E-005
  0.15500000000000000        5.3894957689189487E-004   2.3464821306252640E-005   6.3569176282009037E-005
  0.16000000000000000        5.4098639719921940E-004   2.3510734568763178E-005   6.6627814863460749E-005
  0.16500000000000001        5.4312054954804153E-004   2.3560417601501344E-005   6.9792986699200574E-005
  0.17000000000000001        5.4535544138736370E-004   2.3614163480618892E-005   7.3069749548222387E-005
  0.17500000000000002        5.4769464072826021E-004   2.3672287216014874E-005   7.6463339147540851E-005
  0.17999999999999999        5.5014188180063368E-004   2.3735127126455510E-005   7.9979177540896225E-005
  0.18500000000000000        5.5270107097154099E-004   2.3803046268690775E-005   8.3622881701512223E-005
  0.19000000000000000        5.5537629293419275E-004   2.3876433916987106E-005   8.7400272462372430E-005
  0.19500000000000001        5.5817181717714463E-004   2.3955707088451599E-005   9.1317383767932627E-005
  0.20000000000000001        5.6109210474360107E-004   2.4041312108381700E-005   9.5380472261679847E-005
  0.20500000000000002        5.6414181529119425E-004   2.4133726208646482E-005   9.9596027224449461E-005
  0.20999999999999999        5.6732581446303286E-004   2.4233459150804843E-005   1.0397078087893264E-004
  0.21500000000000000        5.7064918158128159E-004   2.4341054864315700E-005   1.0851171907637248E-004
  0.22000000000000000        5.7411721767499561E-004   2.4457093088822590E-005   1.1322609238199320E-004
  0.22500000000000001        5.7773545385442877E-004   2.4582191008138606E-005   1.1812142757631675E-004
  0.23000000000000001        5.8150966004453066E-004   2.4717004862260778E-005   1.2320553959013785E-004
  0.23500000000000001        5.8544585409087179E-004   2.4862231522561275E-005   1.2848654389155864E-004
  0.23999999999999999        5.8955031125176535E-004   2.5018610014296729E-005   1.3397286934416569E-004
  0.24500000000000000        5.9382957409091319E-004   2.5186922969816988E-005   1.3967327155611471E-004
  0.25000000000000000        5.9829046278546839E-004   2.5367997995414448E-005   1.4559684674061014E-004
  0.25500000000000000        6.0294008586499724E-004   2.5562708934713753E-005   1.5175304610901778E-004
  0.26000000000000001        6.0778585139743076E-004   2.5771977011935623E-005   1.5815169081862318E-004
  0.26500000000000001        6.1283547863872083E-004   2.5996771839351696E-005   1.6480298749784104E-004
  0.27000000000000002        6.1809701016356103E-004   2.6238112274841993E-005   1.7171754437253535E-004
  0.27500000000000002        6.2357882449519853E-004   2.6497067117721487E-005   1.7890638801795674E-004
  0.28000000000000003        6.2928964925304932E-004   2.6774755633942141E-005   1.8638098076170757E-004
  0.28500000000000003        6.3523857483753455E-004   2.7072347905401815E-005   1.9415323876407318E-004
  0.28999999999999998        6.4143506867228638E-004   2.7391065002365333E-005   2.0223555080301579E-004
  0.29499999999999998        6.4788899002461741E-004   2.7732178982855983E-005   2.1064079779212227E-004
  0.29999999999999999        6.5461060542592459E-004   2.8097012728195063E-005   2.1938237306083644E-004
  0.30499999999999999        6.6161060471448712E-004   2.8486939629504380E-005   2.2847420342734842E-004
  0.31000000000000000        6.6890011772394295E-004   2.8903383145754677E-005   2.3793077109564648E-004
  0.31500000000000000        6.7649073164155623E-004   2.9347816259626655E-005   2.4776713640934517E-004
  0.32000000000000001        6.8439450906126770E-004   2.9821760862816570E-005   2.5799896149610008E-004
  0.32500000000000001        6.9262400675738803E-004   3.0326787107220741E-005   2.6864253483761797E-004
  0.33000000000000002        7.0119229520572413E-004   3.0864512762441761E-005   2.7971479680155342E-004
  0.33500000000000002        7.1011297887984312E-004   3.1436602623058322E-005   2.9123336617282314E-004
  0.34000000000000002        7.1940021735115750E-004   3.2044768010922925E-005   3.0321656772327793E-004
  0.34500000000000003        7.2906874722247067E-004   3.2690766418273180E-005   3.1568346085997874E-004
  0.35000000000000003        7.3913390492565958E-004   3.3376401336611358E-005   3.2865386939378346E-004
  0.35499999999999998        7.4961165041516472E-004   3.4103522314131950E-005   3.4214841247140194E-004
  0.35999999999999999        7.6051859179004141E-004   3.4874025281046481E-005   3.5618853671556962E-004
  0.36499999999999999        7.7187201087837790E-004   3.5689853177614362E-005   3.7079654961956162E-004
  0.37000000000000000        7.8368988981899297E-004   3.6552996914247996E-005   3.8599565424382170E-004
  0.37500000000000000        7.9599093867644614E-004   3.7465496686966737E-005   4.0180998526416815E-004
  0.38000000000000000        8.0879462412652590E-004   3.8429443665002619E-005   4.1826464642266150E-004
  0.38500000000000001        8.2212119925054541E-004   3.9446982060796265E-005   4.3538574943400253E-004
  0.39000000000000001        8.3599173447795481E-004   4.0520311586233382E-005   4.5320045440203869E-004
  0.39500000000000002        8.5042814971797215E-004   4.1651690293010454E-005   4.7173701180281758E-004
  0.40000000000000002        8.6545324772215331E-004   4.2843437789688741E-005   4.9102480609246476E-004
  0.40500000000000003        8.8109074872104334E-004   4.4097938823457324E-005   5.1109440100006521E-004
  0.41000000000000003        8.9736532637929903E-004   4.5417647210988256E-005   5.3197758656766108E-004
  0.41500000000000004        9.1430264511492315E-004   4.6805090100079222E-005   5.5370742800151830E-004
  0.41999999999999998        9.3192939882951397E-004   4.8262872542049063E-005   5.7631831640075318E-004
  0.42499999999999999        9.5027335109770285E-004   4.9793682354035541E-005   5.9984602143158276E-004
  0.42999999999999999        9.6936337686522153E-004   5.1400295250368461E-005   6.2432774601750660E-004
  0.43500000000000000        9.8922950570633434E-004   5.3085580222954139E-005   6.4980218311787145E-004
  0.44000000000000000        1.0099029666926103E-003   5.4852505151984169E-005   6.7630957466953650E-004
  0.44500000000000001        1.0314162349263198E-003   5.6704142630156436E-005   7.0389177276846781E-004
  0.45000000000000001        1.0538030797929583E-003   5.8643675985828722E-005   7.3259230317042887E-004
  0.45500000000000002        1.0770986149886857E-003   6.0674405493010401E-005   7.6245643119216510E-004
  0.46000000000000002        1.1013393503796574E-003   6.2799754758708813E-005   7.9353123009685118E-004
  0.46500000000000002        1.1265632457514731E-003   6.5023277280807341E-005   8.2586565204980625E-004
  0.47000000000000003        1.1528097665081021E-003   6.7348663172263923E-005   8.5951060173297547E-004
  0.47500000000000003        1.1801199413808423E-003   6.9779746049937632E-005   8.9451901270891495E-004
  0.47999999999999998        1.2085364222089159E-003   7.2320510088710567E-005   9.3094592662749747E-004
  0.48499999999999999        1.2381035458544378E-003   7.4975097243762338E-005   9.6884857537094405E-004
  0.48999999999999999        1.2688673983154309E-003   7.7747814645830082E-005   1.0082864662351190E-003
  0.49500000000000000        1.3008758811015788E-003   8.0643142176065619E-005   1.0493214702475640E-003
  0.50000000000000000        1.3341787799382499E-003   8.3665740228663202E-005   1.0920179137249618E-003
  0.50500000000000000        1.3688278358651627E-003   8.6820457670793176E-005   1.1364426731753420E-003
  0.51000000000000001        1.4048768187967763E-003   9.0112340010550755E-005   1.1826652736524651E-003
  0.51500000000000001        1.4423816036121578E-003   9.3546637784628511E-005   1.2307579906723624E-003
  0.52000000000000002        1.4814002488425808E-003   9.7128815178263375E-005   1.2807959558042239E-003
  0.52500000000000002        1.5219930780255896E-003   1.0086455889071804E-004   1.3328572660501470E-003
  0.53000000000000003        1.5642227637945373E-003   1.0475978726014189E-004   1.3870230971305202E-003
  0.53500000000000003        1.6081544147728286E-003   1.0882065966215002E-004   1.4433778207939129E-003
  0.54000000000000004        1.6538556653421367E-003   1.1305358619686247E-004   1.5020091262725641E-003
  0.54500000000000004        1.7013967683537706E-003   1.1746523767948935E-004   1.5630081460066482E-003
  0.55000000000000004        1.7508506908521248E-003   1.2206255594983520E-004   1.6264695857623021E-003
  0.55500000000000005        1.8022932128787356E-003   1.2685276451634785E-004   1.6924918592705598E-003
  0.56000000000000005        1.8558030294248580E-003   1.3184337955055974E-004   1.7611772275159282E-003
  0.56500000000000006        1.9114618555997338E-003   1.3704222124797633E-004   1.8326319428051780E-003
  0.57000000000000006        1.9693545350807471E-003   1.4245742557166270E-004   1.9069663977485285E-003
  0.57500000000000007        2.0295691519103447E-003   1.4809745639496834E-004   1.9842952792868017E-003
  0.57999999999999996        2.0921971457037989E-003   1.5397111806005531E-004   2.0647377278996079E-003
  0.58499999999999996        2.1573334303291386E-003   1.6008756836904980E-004   2.1484175021308470E-003
  0.58999999999999997        2.2250765161201877E-003   1.6645633202492542E-004   2.2354631485687875E-003
  0.59499999999999997        2.2955286356804998E-003   1.7308731453941480E-004   2.3260081774191953E-003
  0.59999999999999998        2.3687958733342282E-003   1.7999081662552807E-004   2.4201912438106101E-003
  0.60499999999999998        2.4449882982773433E-003   1.8717754909253393E-004   2.5181563349716248E-003
  0.60999999999999999        2.5242201014799032E-003   1.9465864826156751E-004   2.6200529634206431E-003
  0.61499999999999999        2.6066097363871012E-003   2.0244569192035908E-004   2.7260363663087882E-003
  0.62000000000000000        2.6922800634636775E-003   2.1055071583594669E-004   2.8362677110570734E-003
  0.62500000000000000        2.7813584986228685E-003   2.1898623084462478E-004   2.9509143074290655E-003
  0.63000000000000000        2.8739771655775107E-003   2.2776524053880998E-004   3.0701498261799646E-003
  0.63500000000000001        2.9702730521471315E-003   2.3690125957096715E-004   3.1941545244233414E-003
  0.64000000000000001        3.0703881705509400E-003   2.4640833259523568E-004   3.3231154778560882E-003
  0.64500000000000002        3.1744697217125561E-003   2.5630105386793416E-004   3.4572268199820409E-003
  0.65000000000000002        3.2826702635981599E-003   2.6659458752870086E-004   3.5966899884743385E-003
  0.65500000000000003        3.3951478836054356E-003   2.7730468858465189E-004   3.7417139788157561E-003
  0.66000000000000003        3.5120663750164384E-003   2.8844772462060408E-004   3.8925156053564013E-003
  0.66500000000000004        3.6335954175231904E-003   3.0004069825913932E-004   4.0493197699269174E-003
  0.67000000000000004        3.7599107618305639E-003   3.1210127039505093E-004   4.2123597381455409E-003
  0.67500000000000004        3.8911944183368978E-003   3.2464778422955175E-004   4.3818774235564887E-003
  0.68000000000000005        4.0276348498888013E-003   3.3769929013051164E-004   4.5581236797372533E-003
  0.68500000000000005        4.1694271686028850E-003   3.5127557134595239E-004   4.7413586005122911E-003
  0.69000000000000006        4.3167733367437660E-003   3.6539717059905317E-004   4.9318518284103465E-003
  0.69500000000000006        4.4698823716445794E-003   3.8008541759401964E-004   5.1298828715038228E-003
  0.70000000000000007        4.6289705546537930E-003   3.9536245746335226E-004   5.3357414287686410E-003
  0.70499999999999996        4.7942616440900202E-003   4.1125128018830827E-004   5.5497277241048455E-003
  0.70999999999999996        4.9659870921852671E-003   4.2777575102569956E-004   5.7721528491598111E-003
  0.71499999999999997        5.1443862659964184E-003   4.4496064197561470E-004   6.0033391150977038E-003
  0.71999999999999997        5.3297066722651195E-003   4.6283166432618502E-004   6.2436204134625282E-003
  0.72499999999999998        5.5222041862074090E-003   4.8141550231315397E-004   6.4933425862852912E-003
  0.72999999999999998        5.7221432842168097E-003   5.0073984793374941E-004   6.7528638055901410E-003
  0.73499999999999999        5.9297972804681015E-003   5.2083343695620370E-004   7.0225549624601284E-003
  0.73999999999999999        6.1454485674137830E-003   5.4172608616822335E-004   7.3028000658289984E-003
  0.74500000000000000        6.3693888601714091E-003   5.6344873190977349E-004   7.5939966511733171E-003
  0.75000000000000000        6.6019194448076954E-003   5.8603346993772276E-004   7.8965561992870442E-003
  0.75500000000000000        6.8433514305344624E-003   6.0951359667217771E-004   8.2109045653308062E-003
  0.76000000000000001        7.0940060058424775E-003   6.3392365187673217E-004   8.5374824183584493E-003
  0.76500000000000001        7.3542146986117808E-003   6.5929946282735762E-004   8.8767456915363595E-003
  0.77000000000000002        7.6243196402516001E-003   6.8567819002726259E-004   9.2291660432833149E-003
  0.77500000000000002        7.9046738339390646E-003   7.1309837452774270E-004   9.5952313295742924E-003
  0.78000000000000003        8.1956414270440790E-003   7.4159998691781430E-004   9.9754460876676672E-003
  0.78500000000000003        8.4975979878475476E-003   7.7122447804829554E-004   1.0370332031531969E-002
  0.79000000000000004        8.8109307866818913E-003   8.0201483155889106E-004   1.0780428559267958E-002
  0.79500000000000004        9.1360390816461207E-003   8.3401561827981137E-004   1.1206293272841058E-002
  0.80000000000000004        9.4733344090730080E-003   8.6727305258243613E-004   1.1648502510460545E-002
  0.80500000000000005        9.8232408789523280E-003   9.0183505075652987E-004   1.2107651891963993E-002
  0.81000000000000005        1.0186195475542361E-002   9.3775129149449793E-004   1.2584356877588430E-002
  0.81500000000000006        1.0562648363431012E-002   9.7507327856610575E-004   1.3079253340533677E-002
  0.82000000000000006        1.0953063199338132E-002   1.0138544057699630E-003   1.3592998153746764E-002
  0.82500000000000007        1.1357917449981622E-002   1.0541500242508427E-003   1.4126269791382966E-002
  0.83000000000000007        1.1777702716361466E-002   1.0960175122745606E-003   1.4679768945420750E-002
  0.83499999999999996        1.2212925064847118E-002   1.1395163475546209E-003   1.5254219157935296E-002
  0.83999999999999997        1.2664105365485467E-002   1.1847081822271260E-003   1.5850367469557765E-002
  0.84499999999999997        1.3131779637976775E-002   1.2316569205725069E-003   1.6468985084670072E-002
  0.84999999999999998        1.3616499405796494E-002   1.2804287995844409E-003   1.7110868053908681E-002
  0.85499999999999998        1.4118832058968475E-002   1.3310924724877920E-003   1.7776837974570275E-002
  0.85999999999999999        1.4639361226022194E-002   1.3837190953086102E-003   1.8467742709529448E-002
  0.86499999999999999        1.5178687155690346E-002   1.4383824165999644E-003   1.9184457125297670E-002
  0.87000000000000000        1.5737427108924975E-002   1.4951588704278514E-003   1.9927883849863218E-002
  0.87500000000000000        1.6316215761828397E-002   1.5541276727213430E-003   2.0698954050964044E-002
  0.88000000000000000        1.6915705620109866E-002   1.6153709210906930E-003   2.1498628235451556E-002
  0.88500000000000001        1.7536567445689641E-002   1.6789736982161785E-003   2.2327897070406725E-002
  0.89000000000000001        1.8179490696078417E-002   1.7450241789090668E-003   2.3187782226669576E-002
  0.89500000000000002        1.8845183977161648E-002   1.8136137409441747E-003   2.4079337245436091E-002
  0.90000000000000002        1.9534375510014877E-002   1.8848370797611691E-003   2.5003648428569211E-002
  0.90500000000000003        2.0247813612367681E-002   1.9587923271288852E-003   2.5961835753252470E-002
  0.91000000000000003        2.0986267195319826E-002   2.0355811738636881E-003   2.6955053811600065E-002
  0.91500000000000004        2.1750526275893887E-002   2.1153089966892118E-003   2.7984492775806370E-002
  0.92000000000000004        2.2541402505983733E-002   2.1980849893207207E-003   2.9051379389393728E-002
  0.92500000000000004        2.3359729718228087E-002   2.2840222978529560E-003   3.0156977985081670E-002
  0.93000000000000005        2.4206364489303078E-002   2.3732381605256797E-003   3.1302591529757937E-002
  0.93500000000000005        2.5082186721087113E-002   2.4658540519362339E-003   3.2489562696994823E-002
  0.94000000000000006        2.5988100240106962E-002   2.5619958317635435E-003   3.3719274967500566E-002
  0.94500000000000006        2.6925033415624411E-002   2.6617938980629378E-003   3.4993153757849657E-002
  0.95000000000000007        2.7893939796670427E-002   2.7653833451863532E-003   3.6312667577776875E-002
  0.95500000000000007        2.8895798768278191E-002   2.8729041263777602E-003   3.7679329216267175E-002
  0.95999999999999996        2.9931616227108118E-002   2.9845012210893704E-003   3.9094696956614036E-002
  0.96499999999999997        3.1002425276599129E-002   3.1003248070602929E-003   4.0560375820556785E-002
  0.96999999999999997        3.2109286941719023E-002   3.2205304371960126E-003   4.2078018841553363E-002
  0.97499999999999998        3.3253290903328590E-002   3.3452792212847102E-003   4.3649328367179177E-002
  0.97999999999999998        3.4435556252113871E-002   3.4747380125847412E-003   4.5276057390592331E-002
  0.98499999999999999        3.5657232261984612E-002   3.6090795993171491E-003   4.6960010910944934E-002
  0.98999999999999999        3.6919499182784414E-002   3.7484829010979645E-003   4.8703047322574855E-002
  0.99500000000000000        3.8223569052106526E-002   3.8931331703469215E-003   5.0507079832760912E-002
   1.0000000000000000        3.9570686525967583E-002   4.0432221987133201E-003   5.2374077907789855E-002
   1.0050000000000001        4.0962129728051334E-002   4.1989485285649220E-003   5.4306068747044550E-002
   1.0100000000000000        4.2399211117204051E-002   4.3605176695932623E-003   5.6305138784800840E-002
   1.0150000000000001        4.3883278372841464E-002   4.5281423205981676E-003   5.8373435219406959E-002
   1.0200000000000000        4.5415715297909998E-002   4.7020425965256449E-003   6.0513167569501557E-002
   1.0249999999999999        4.6997942739044812E-002   4.8824462608474681E-003   6.2726609256948868E-002
   1.0300000000000000        4.8631419523569093E-002   5.0695889633867340E-003   6.5016099216166259E-002
   1.0349999999999999        5.0317643412998631E-002   5.2637144837126906E-003   6.7384043529562898E-002
   1.0400000000000000        5.2058152072744460E-002   5.4650749802495355E-003   6.9832917088844593E-002
   1.0449999999999999        5.3854524057744879E-002   5.6739312452676847E-003   7.2365265281990748E-002
   1.0500000000000000        5.5708379813814782E-002   5.8905529659532265E-003   7.4983705705792464E-002
   1.0549999999999999        5.7621382694561532E-002   6.1152189917801011E-003   7.7690929903907927E-002
   1.0600000000000001        5.9595239993800606E-002   6.3482176084424342E-003   8.0489705130508266E-002
   1.0649999999999999        6.1631703993488295E-002   6.5898468186384581E-003   8.3382876139687492E-002
   1.0700000000000001        6.3732573027299511E-002   6.8404146300354513E-003   8.6373367000948276E-002
   1.0750000000000000        6.5899692560086376E-002   7.1002393507842518E-003   8.9464182941212639E-002
   1.0800000000000001        6.8134956283587497E-002   7.3696498929944742E-003   9.2658412213971933E-002
   1.0850000000000000        7.0440307228888346E-002   7.6489860846249945E-003   9.5959227996353272E-002
   1.0900000000000001        7.2817738896287426E-002   7.9385989902907173E-003   9.9369890315068904E-002
   1.0950000000000000        7.5269296403373001E-002   8.2388512415333248E-003  0.10289374800241410     
   1.1000000000000001        7.7797077652286870E-002   8.5501173771529611E-003  0.10653424068367666     
   1.1050000000000000        8.0403234517315361E-002   8.8727841942461971E-003  0.11029490079754324     
   1.1100000000000001        8.3089974054132459E-002   9.2072511106462036E-003  0.11417935565131890     
   1.1150000000000000        8.5859559732192489E-002   9.5539305395095780E-003  0.11819132951298363     
   1.1200000000000001        8.8714312691960118E-002   9.9132482768439899E-003  0.12233464574237582     
   1.1250000000000000        9.1656613028841594E-002   1.0285643902817563E-002  0.12661322896400207     
   1.1300000000000001        9.4688901105868986E-002   1.0671571197737352E-002  0.13103110728422596     
   1.1350000000000000        9.7813678897361825E-002   1.1071498573626982E-002  0.13559241455581561     
   1.1400000000000001       0.10103351136596982        1.1485909522374141E-002  0.14030139269308328     
   1.1450000000000000       0.10435102787565860        1.1915303081454384E-002  0.14516239404102566     
   1.1500000000000001       0.10776892364336572        1.2360194318270125E-002  0.15017988380215763     
   1.1550000000000000       0.11128996123218877        1.2821114834169322E-002  0.15535844252487874     
   1.1599999999999999       0.11491697208911054        1.3298613289230059E-002  0.16070276865744315     
   1.1650000000000000       0.11865285813037128        1.3793255948910087E-002  0.16621768117175079     
   1.1699999999999999       0.12250059337770483        1.4305627253667536E-002  0.17190812226135796     
   1.1750000000000000       0.12646322564873499        1.4836330412658168E-002  0.17777916011823466     
   1.1799999999999999       0.13054387830488159        1.5385988022603325E-002  0.18383599179290164     
   1.1850000000000001       0.13474575206017553        1.5955242712905764E-002  0.19008394614268972     
   1.1899999999999999       0.13907212685438333        1.6544757818060384E-002  0.19652848687291663     
   1.1950000000000001       0.14352636379384659        1.7155218078370445E-002  0.20317521567582164     
   1.2000000000000000       0.14811190716339487        1.7787330369929716E-002  0.21002987547210278     
   1.2050000000000001       0.15283228651264416        1.8441824464774530E-002  0.21709835375989692     
   1.2100000000000000       0.15769111881989684        1.9119453822038879E-002  0.22438668607598125     
   1.2150000000000001       0.16269211073676101        1.9820996410868048E-002  0.23190105957390827     
   1.2200000000000000       0.16783906091646136        2.0547255565755981E-002  0.23964781672367352     
   1.2250000000000001       0.17313586242866638        2.1299060874873797E-002  0.24763345913740145     
   1.2300000000000000       0.17858650526346204        2.2077269101847208E-002  0.25586465152532684     
   1.2350000000000001       0.18419507892691109        2.2882765141325336E-002  0.26434822578622963     
   1.2400000000000000       0.18996577513039895        2.3716463008557016E-002  0.27309118523618409     
   1.2450000000000001       0.19590289057573476        2.4579306863060067E-002  0.28210070897932349     
   1.2500000000000000       0.20201082983770136        2.5472272066329280E-002  0.29138415642398346     


==> Ancillary/Fig2/qbarq_K0_T150.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.2225517232770185E-003   5.9295320381643240E-005   0.0000000000000000     
   5.0000000000000001E-003   1.2226744119572096E-003   5.9302396738907185E-005   1.0371319456961656E-005
   1.0000000000000000E-002   1.2230426139446494E-003   5.9323652185068552E-005   2.0754152211557403E-005
   1.4999999999999999E-002   1.2236567372292985E-003   5.9359165888325719E-005   3.1160024304420394E-005
   2.0000000000000000E-002   1.2245174622924466E-003   5.9409069945471710E-005   4.1600487276124732E-005
   2.5000000000000001E-002   1.2256257428542995E-003   5.9473549604824946E-005   5.2087130952010172E-005
   2.9999999999999999E-002   1.2269828069217167E-003   5.9552843574806446E-005   6.2631596268875072E-005
   3.5000000000000003E-002   1.2285901581371985E-003   5.9647244414636696E-005   7.3245588157562171E-005
   4.0000000000000001E-002   1.2304495774305691E-003   5.9757099002619366E-005   8.3940888495521459E-005
   4.4999999999999998E-002   1.2325631249750909E-003   5.9882809076476633E-005   9.4729369143494384E-005
   5.0000000000000003E-002   1.2349331424500987E-003   6.0024831839207542E-005   1.0562300508057745E-004
   5.5000000000000000E-002   1.2375622556125405E-003   6.0183680622963008E-005   1.1663388765199067E-004
   5.9999999999999998E-002   1.2404533771801533E-003   6.0359925602477750E-005   1.2777423794403867E-004
   6.5000000000000002E-002   1.2436097100293247E-003   6.0554194548683211E-005   1.3905642030082564E-004
   7.0000000000000007E-002   1.2470347507110293E-003   6.0767173612259629E-005   1.5049295599749393E-004
   7.4999999999999997E-002   1.2507322932885480E-003   6.0999608126089412E-005   1.6209653708487568E-004
   8.0000000000000002E-002   1.2547064335010375E-003   6.1252303414866598E-005   1.7388004042063026E-004
   8.5000000000000006E-002   1.2589615732573399E-003   6.1526125599522909E-005   1.8585654190216786E-004
   8.9999999999999997E-002   1.2635024254647803E-003   6.1822002383675578E-005   1.9803933091680704E-004
   9.5000000000000001E-002   1.2683340191980384E-003   6.2140923809011491E-005   2.1044192502490776E-004
  0.10000000000000001        1.2734617052135486E-003   6.2483942966429744E-005   2.2307808489189192E-004
  0.10500000000000000        1.2788911618152273E-003   6.2852176649892563E-005   2.3596182948538698E-004
  0.11000000000000000        1.2846284010776983E-003   6.3246805940319606E-005   2.4910745155395291E-004
  0.11500000000000000        1.2906797754335558E-003   6.3669076707521414E-005   2.6252953340414714E-004
  0.12000000000000000        1.2970519846315768E-003   6.4120300019132790E-005   2.7624296299303368E-004
  0.12500000000000000        1.3037520830731777E-003   6.4601852446790131E-005   2.9026295035349171E-004
  0.13000000000000000        1.3107874875347937E-003   6.5115176261409483E-005   3.0460504437008687E-004
  0.13500000000000001        1.3181659852842596E-003   6.5661779511367625E-005   3.1928514992358905E-004
  0.14000000000000001        1.3258957425996657E-003   6.6243235979655259E-005   3.3431954542259600E-004
  0.14499999999999999        1.3339853136995685E-003   6.6861185018642736E-005   3.4972490074114886E-004
  0.14999999999999999        1.3424436500938609E-003   6.7517331263939210E-005   3.6551829558159198E-004
  0.15500000000000000        1.3512801103650145E-003   6.8213444231892380E-005   3.8171723828239301E-004
  0.16000000000000000        1.3605044703898519E-003   6.8951357808506630E-005   3.9833968509106433E-004
  0.16500000000000001        1.3701269340124353E-003   6.9732969640885558E-005   4.1540405992285213E-004
  0.17000000000000001        1.3801581441791118E-003   7.0560240445645045E-005   4.3292927462623216E-004
  0.17500000000000002        1.3906091945472105E-003   7.1435193252007925E-005   4.5093474977691265E-004
  0.17999999999999999        1.4014916415793430E-003   7.2359912600385780E-005   4.6944043602242732E-004
  0.18500000000000000        1.4128175171357585E-003   7.3336543720080641E-005   4.8846683600007083E-004
  0.19000000000000000        1.4245993415776545E-003   7.4367291712203575E-005   5.0803502685139459E-004
  0.19500000000000001        1.4368501373948728E-003   7.5454420765925817E-005   5.2816668335716973E-004
  0.20000000000000001        1.4495834433718836E-003   7.6600253437667749E-005   5.4888410171726051E-004
  0.20500000000000002        1.4628133293065131E-003   7.7807170023741609E-005   5.7021022400051717E-004
  0.20999999999999999        1.4765544112963470E-003   7.9077608057240208E-005   5.9216866329048657E-004
  0.21500000000000000        1.4908218676083326E-003   8.0414061959601654E-005   6.1478372955333521E-004
  0.22000000000000000        1.5056314551476040E-003   8.1819082876264456E-005   6.3808045625519407E-004
  0.22500000000000001        1.5209995265421476E-003   8.3295278724204139E-005   6.6208462775674943E-004
  0.23000000000000001        1.5369430478604717E-003   8.4845314476941061E-005   6.8682280751375206E-004
  0.23500000000000001        1.5534796169800451E-003   8.6471912709917497E-005   7.1232236711281859E-004
  0.23999999999999999        1.5706274826248515E-003   8.8177854426031967E-005   7.3861151617275929E-004
  0.24500000000000000        1.5884055640910230E-003   8.9965980177704149E-005   7.6571933314244906E-004
  0.25000000000000000        1.6068334716801218E-003   9.1839191498221373E-005   7.9367579702711692E-004
  0.25500000000000000        1.6259315278602891E-003   9.3800452651410837E-005   8.2251182007583488E-004
  0.26000000000000001        1.6457207891761069E-003   9.5852792704995032E-005   8.5225928146387745E-004
  0.26500000000000001        1.6662230689286843E-003   9.7999307929426676E-005   8.8295106200449896E-004
  0.27000000000000002        1.6874609606481489E-003   1.0024316452066431E-004   9.1462107992575906E-004
  0.27500000000000002        1.7094578623814039E-003   1.0258760164231102E-004   9.4730432774887431E-004
  0.28000000000000003        1.7322380018187044E-003   1.0503593477987464E-004   9.8103691030566984E-004
  0.28500000000000003        1.7558264622833234E-003   1.0759155939765134E-004   1.0158560839337357E-003
  0.28999999999999998        1.7802492096092885E-003   1.1025795488692947E-004   1.0518002968889332E-003
  0.29499999999999998        1.8055331199329063E-003   1.1303868879285745E-004   1.0889092310160356E-003
  0.29999999999999999        1.8317060084245512E-003   1.1593742130642354E-004   1.1272238447193948E-003
  0.30499999999999999        1.8587966589879211E-003   1.1895791000753198E-004   1.1667864172766158E-003
  0.31000000000000000        1.8868348549547882E-003   1.2210401484510824E-004   1.2076405945396459E-003
  0.31500000000000000        1.9158514108039853E-003   1.2537970334047411E-004   1.2498314360685015E-003
  0.32000000000000001        1.9458782049342469E-003   1.2878905600087611E-004   1.2934054637445318E-003
  0.32500000000000001        1.9769482135212433E-003   1.3233627193095290E-004   1.3384107119111010E-003
  0.33000000000000002        2.0090955454900535E-003   1.3602567463106936E-004   1.3848967790910109E-003
  0.33500000000000002        2.0423554786350704E-003   1.3986171797274389E-004   1.4329148813312460E-003
  0.34000000000000002        2.0767644969202533E-003   1.4384899234283564E-004   1.4825179072271285E-003
  0.34500000000000003        2.1123603289934087E-003   1.4799223094966348E-004   1.5337604746791958E-003
  0.35000000000000003        2.1491819879491301E-003   1.5229631628579292E-004   1.5866989894376612E-003
  0.35499999999999998        2.1872698123758202E-003   1.5676628674377691E-004   1.6413917054907930E-003
  0.35999999999999999        2.2266655087231552E-003   1.6140734338268491E-004   1.6978987873548974E-003
  0.36499999999999999        2.2674121950272039E-003   1.6622485684473568E-004   1.7562823743253527E-003
  0.37000000000000000        2.3095544460313149E-003   1.7122437442278036E-004   1.8166066467494291E-003
  0.37500000000000000        2.3531383397418144E-003   1.7641162728072239E-004   1.8789378943834571E-003
  0.38000000000000000        2.3982115054584099E-003   1.8179253783021793E-004   1.9433445868983026E-003
  0.38500000000000001        2.4448231733201586E-003   1.8737322726816041E-004   2.0098974465989441E-003
  0.39000000000000001        2.4930242254087402E-003   1.9316002328051470E-004   2.0786695234255286E-003
  0.39500000000000002        2.5428672484517048E-003   1.9915946791903647E-004   2.1497362723048997E-003
  0.40000000000000002        2.5944065881692881E-003   2.0537832565828155E-004   2.2231756329235573E-003
  0.40500000000000003        2.6476984053092818E-003   2.1182359164110011E-004   2.2990681119945304E-003
  0.41000000000000003        2.7028007334154074E-003   2.1850250012150850E-004   2.3774968680925169E-003
  0.41500000000000004        2.7597735383755010E-003   2.2542253311446186E-004   2.4585477991335663E-003
  0.41999999999999998        2.8186787797967808E-003   2.3259142926260477E-004   2.5423096325771885E-003
  0.42499999999999999        2.8795804742563508E-003   2.4001719293058232E-004   2.6288740184308959E-003
  0.42999999999999999        2.9425447604759514E-003   2.4770810353792435E-004   2.7183356251387993E-003
  0.43500000000000000        3.0076399664709813E-003   2.5567272514193638E-004   2.8107922384381198E-003
  0.44000000000000000        3.0749366787245114E-003   2.6391991628236426E-004   2.9063448632689827E-003
  0.44500000000000001        3.1445078134380816E-003   2.7245884009995732E-004   3.0050978288253482E-003
  0.45000000000000001        3.2164286899117244E-003   2.8129897474133135E-004   3.1071588968363097E-003
  0.45500000000000002        3.2907771061066945E-003   2.9045012406284261E-004   3.2126393731695003E-003
  0.46000000000000002        3.3676334164450135E-003   2.9992242864643035E-004   3.3216542228500646E-003
  0.46500000000000002        3.4470806119009209E-003   3.0972637714066930E-004   3.4343221885907473E-003
  0.47000000000000003        3.5292044024399249E-003   3.1987281794050614E-004   3.5507659129307089E-003
  0.47500000000000003        3.6140933018620819E-003   3.3037297121943268E-004   3.6711120640826995E-003
  0.47999999999999998        3.7018387151066885E-003   3.4123844132807700E-004   3.7954914655903035E-003
  0.48499999999999999        3.7925350280764458E-003   3.5248122957348574E-004   3.9240392298991438E-003
  0.48999999999999999        3.8862797000396615E-003   3.6411374739360458E-004   4.0568948959476712E-003
  0.49500000000000000        3.9831733586698625E-003   3.7614882994177181E-004   4.1942025708857963E-003
  0.50000000000000000        4.0833198977826505E-003   3.8859975009630451E-004   4.3361110760311529E-003
  0.50500000000000000        4.1868265778303628E-003   4.0148023291057409E-004   4.4827740971753642E-003
  0.51000000000000001        4.2938041292154925E-003   4.1480447051926836E-004   4.6343503393543916E-003
  0.51500000000000001        4.4043668584844483E-003   4.2858713751687600E-004   4.7910036861994378E-003
  0.52000000000000002        4.5186327574636377E-003   4.4284340682477173E-004   4.9529033639868726E-003
  0.52500000000000002        4.6367236154003077E-003   4.5758896606363874E-004   5.1202241105076157E-003
  0.53000000000000003        4.7587651341709433E-003   4.7284003444834953E-004   5.2931463488788766E-003
  0.53500000000000003        4.8848870466204081E-003   4.8861338022281335E-004   5.4718563664228883E-003
  0.54000000000000004        5.0152232380953404E-003   5.0492633865273178E-004   5.6565464987393468E-003
  0.54500000000000004        5.1499118712354242E-003   5.2179683059460778E-004   5.8474153191010198E-003
  0.55000000000000004        5.2890955140866671E-003   5.3924338165984198E-004   6.0446678333030222E-003
  0.55500000000000005        5.4329212716007257E-003   5.5728514199318720E-004   6.2485156800992456E-003
  0.56000000000000005        5.5815409205846513E-003   5.7594190668535251E-004   6.4591773373610575E-003
  0.56500000000000006        5.7351110481654926E-003   5.9523413684004053E-004   6.6768783340956320E-003
  0.57000000000000006        5.8937931938342503E-003   6.1518298131624433E-004   6.9018514684633017E-003
  0.57500000000000007        6.0577539951337713E-003   6.3581029916717215E-004   7.1343370319352862E-003
  0.57999999999999996        6.2271653370552177E-003   6.5713868279776140E-004   7.3745830397355938E-003
  0.58499999999999996        6.4022045052077314E-003   6.7919148186331606E-004   7.6228454677125315E-003
  0.58999999999999997        6.5830543428258489E-003   7.0199282793242718E-004   7.8793884957876082E-003
  0.59499999999999997        6.7699034116793858E-003   7.2556765993798294E-004   8.1444847581317956E-003
  0.59999999999999998        6.9629461569503002E-003   7.4994175044072189E-004   8.4184156002210294E-003
  0.60499999999999998        7.1623830761411442E-003   7.7514173273047582E-004   8.7014713429249598E-003
  0.60999999999999999        7.3684208920797205E-003   8.0119512879095239E-004   8.9939515537855678E-003
  0.61499999999999999        7.5812727300845224E-003   8.2813037815464166E-004   9.2961653256436860E-003
  0.62000000000000000        7.8011582993556764E-003   8.5597686767517503E-004   9.6084315627745151E-003
  0.62500000000000000        8.0283040786561632E-003   8.8476496224526168E-004   9.9310792746949914E-003
  0.63000000000000000        8.2629435063483175E-003   9.1452603648912588E-004   1.0264447877808324E-002
  0.63500000000000001        8.5053171748507659E-003   9.4529250745918072E-004   1.0608887505053436E-002
  0.64000000000000001        8.7556730295813914E-003   9.7709786836756808E-004   1.0964759323729567E-002
  0.64500000000000002        9.0142665724522574E-003   1.0099767233840392E-003   1.1332435861668938E-002
  0.65000000000000002        9.2813610699830681E-003   1.0439648235325977E-003   1.1712301341932591E-002
  0.65500000000000003        9.5572277661002854E-003   1.0790991037202258E-003   1.2104752026207619E-002
  0.66000000000000003        9.8421460996900873E-003   1.1154177209320277E-003   1.2510196567087269E-002
  0.66500000000000004        1.0136403926974073E-002   1.1529600936280781E-003   1.2929056369417097E-002
  0.67000000000000004        1.0440297748778150E-002   1.1917669423783235E-003   1.3361765960895380E-002
  0.67500000000000004        1.0754132942766174E-002   1.2318803317729139E-003   1.3808773372117080E-002
  0.68000000000000005        1.1078224000711732E-002   1.2733437136464485E-003   1.4270540526256400E-002
  0.68500000000000005        1.1412894770883326E-002   1.3162019716557232E-003   1.4747543638584456E-002
  0.69000000000000006        1.1758478705620364E-002   1.3605014672517337E-003   1.5240273626024280E-002
  0.69500000000000006        1.2115319114179793E-002   1.4062900870878297E-003   1.5749236526948117E-002
  0.70000000000000007        1.2483769420936158E-002   1.4536172919071826E-003   1.6274953931426601E-002
  0.70499999999999996        1.2864193429020713E-002   1.5025341669539255E-003   1.6817963422144529E-002
  0.70999999999999996        1.3256965589488986E-002   1.5530934739536187E-003   1.7378819026201305E-002
  0.71499999999999997        1.3662471276109643E-002   1.6053497047099953E-003   1.7958091678021142E-002
  0.71999999999999997        1.4081107065872111E-002   1.6593591363662911E-003   1.8556369693600416E-002
  0.72499999999999998        1.4513281025314689E-002   1.7151798883808154E-003   1.9174259256328971E-002
  0.72999999999999998        1.4959413002779979E-002   1.7728719812678184E-003   1.9812384914623875E-002
  0.73499999999999999        1.5419934926710019E-002   1.8324973971561693E-003   2.0471390091623149E-002
  0.73999999999999999        1.5895291110099134E-002   1.8941201422197835E-003   2.1151937607192469E-002
  0.74500000000000000        1.6385938561228251E-002   1.9578063110352192E-003   2.1854710212503372E-002
  0.75000000000000000        1.6892347300813636E-002   2.0236241529234538E-003   2.2580411137450598E-002
  0.75500000000000000        1.7415000685704802E-002   2.0916441403342643E-003   2.3329764651180734E-002
  0.76000000000000001        1.7954395739280374E-002   2.1619390393333320E-003   2.4103516636014143E-002
  0.76500000000000001        1.8511043488693358E-002   2.2345839822536869E-003   2.4902435175048251E-002
  0.77000000000000002        1.9085469309128036E-002   2.3096565425747648E-003   2.5727311153737893E-002
  0.77500000000000002        1.9678213275238679E-002   2.3872368120939824E-003   2.6578958875759374E-002
  0.78000000000000003        2.0289830519948961E-002   2.4674074804573454E-003   2.7458216693468089E-002
  0.78500000000000003        2.0920891600800448E-002   2.5502539171173223E-003   2.8365947653271939E-002
  0.79000000000000004        2.1571982874047737E-002   2.6358642557878535E-003   2.9303040156251528E-002
  0.79500000000000004        2.2243706876707563E-002   2.7243294814680982E-003   3.0270408634362003E-002
  0.80000000000000004        2.2936682716778699E-002   2.8157435201081635E-003   3.1268994242565899E-002
  0.80500000000000005        2.3651546471859606E-002   2.9102033309918308E-003   3.2299765567249894E-002
  0.81000000000000005        2.4388951596400515E-002   3.0078090019129869E-003   3.3363719351290552E-002
  0.81500000000000006        2.5149569337836502E-002   3.1086638472241530E-003   3.4461881236140489E-002
  0.82000000000000006        2.5934089161857830E-002   3.2128745088372927E-003   3.5595306521313597E-002
  0.82500000000000007        2.6743219187083320E-002   3.3205510602586983E-003   3.6765080941658340E-002
  0.83000000000000007        2.7577686629412308E-002   3.4318071137416262E-003   3.7972321462815720E-002
  0.83499999999999996        2.8438238256339086E-002   3.5467599306418770E-003   3.9218177095261306E-002
  0.83999999999999997        2.9325640851522995E-002   3.6655305350634030E-003   4.0503829727344447E-002
  0.84499999999999997        3.0240681689915058E-002   3.7882438308826168E-003   4.1830494977737165E-002
  0.84999999999999998        3.1184169023750111E-002   3.9150287222418324E-003   4.3199423067718408E-002
  0.85499999999999998        3.2156932579720097E-002   4.0460182376039653E-003   4.4611899713716867E-002
  0.85999999999999999        3.3159824067650862E-002   4.1813496574623354E-003   4.6069247040547011E-002
  0.86499999999999999        3.4193717701010200E-002   4.3211646458010296E-003   4.7572824515771391E-002
  0.87000000000000000        3.5259510729579849E-002   4.4656093854031362E-003   4.9124029905631417E-002
  0.87500000000000000        3.6358123984628420E-002   4.6148347171057298E-003   5.0724300252986299E-002
  0.88000000000000000        3.7490502436925151E-002   4.7689962831022918E-003   5.2375112877702364E-002
  0.88500000000000001        3.8657615767936575E-002   4.9282546743949652E-003   5.4077986399941977E-002
  0.89000000000000001        3.9860458954549989E-002   5.0927755825007689E-003   5.5834481786791665E-002
  0.89500000000000002        4.1100052867667644E-002   5.2627299555177750E-003   5.7646203422678038E-002
  0.90000000000000002        4.2377444885015186E-002   5.4382941586589590E-003   5.9514800204013237E-002
  0.90500000000000003        4.3693709518506922E-002   5.6196501393634361E-003   6.1441966658514924E-002
  0.91000000000000003        4.5049949056507499E-002   5.8069855970965699E-003   6.3429444089624629E-002
  0.91500000000000004        4.6447294221327359E-002   6.0004941579526131E-003   6.5479021746508020E-002
  0.92000000000000004        4.7886904842285208E-002   6.2003755541754869E-003   6.7592538019991932E-002
  0.92500000000000004        4.9369970544666138E-002   6.4068358087154909E-003   6.9771881664948784E-002
  0.93000000000000005        5.0897711454899658E-002   6.6200874249420644E-003   7.2018993049503266E-002
  0.93500000000000005        5.2471378922275824E-002   6.8403495816350256E-003   7.4335865431503806E-002
  0.94000000000000006        5.4092256257512489E-002   7.0678483333793309E-003   7.6724546262671889E-002
  0.94500000000000006        5.5761659488480497E-002   7.3028168164909497E-003   7.9187138520844677E-002
  0.95000000000000007        5.7480938133387664E-002   7.5454954606043560E-003   8.1725802070723122E-002
  0.95500000000000007        5.9251475991717172E-002   7.7961322060551468E-003   8.4342755053532920E-002
  0.95999999999999996        6.1074691953209533E-002   8.0549827271943850E-003   8.7040275306007747E-002
  0.96499999999999997        6.2952040825173777E-002   8.3223106617748305E-003   8.9820701809097653E-002
  0.96999999999999997        6.4885014178407516E-002   8.5983878465525805E-003   9.2686436166810729E-002
  0.97499999999999998        6.6875141212003941E-002   8.8834945592517929E-003   9.5639944115594802E-002
  0.97999999999999998        6.8923989637320271E-002   9.1779197670438933E-003   9.8683757064672029E-002
  0.98499999999999999        7.1033166581381993E-002   9.4819613816973496E-003  0.10182047366774001     
  0.98999999999999999        7.3204319509996868E-002   9.7959265215582930E-003  0.10505276142646537     
  0.99500000000000000        7.5439137170855722E-002   1.0120131780527291E-002  0.10838335832619984     
   1.0000000000000000        7.7739350556900524E-002   1.0454903504202855E-002  0.11181507450436336     
   1.0050000000000001        8.0106733890246348E-002   1.0800578073367121E-002  0.11535079395195813     
   1.0100000000000000        8.2543105626951427E-002   1.1157502194995094E-002  0.11899347624867845     
   1.0150000000000001        8.5050329482941750E-002   1.1526033200974811E-002  0.12274615833212769     
   1.0200000000000000        8.7630315481405693E-002   1.1906539354731193E-002  0.12661195630164371     
   1.0249999999999999        9.0285021021995301E-002   1.2299400165953628E-002  0.13059406725729683     
   1.0300000000000000        9.3016451972182015E-002   1.2705006713632812E-002  0.13469577117462087     
   1.0349999999999999        9.5826663781139812E-002   1.3123761977619580E-002  0.13892043281569144     
   1.0400000000000000        9.8717762616552227E-002   1.3556081178925440E-002  0.14327150367719865     
   1.0449999999999999       0.10169190652475925        1.4002392128990447E-002  0.14775252397619348     
   1.0500000000000000       0.10475130661469817        1.4463135588152437E-002  0.15236712467423494     
   1.0549999999999999       0.10789822826611215        1.4938765633556816E-002  0.15711902954071549     
   1.0600000000000001       0.11113499236254454        1.5429750036755022E-002  0.16201205725618373     
   1.0649999999999999       0.11446397654966078        1.5936570651244288E-002  0.16705012355653445     
   1.0700000000000001       0.11788761651948884        1.6459723810210328E-002  0.17223724341900698     
   1.0750000000000000       0.12140840732119625        1.6999720734738683E-002  0.17757753329096188     
   1.0800000000000001       0.12502890469907432        1.7557087952768502E-002  0.18307521336249716     
   1.0850000000000000       0.12875172645842994        1.8132367729066241E-002  0.18873460988399671     
   1.0900000000000001       0.13257955386014078        1.8726118506504078E-002  0.19456015752979441     
   1.0950000000000000       0.13651513304465979        1.9338915358930085E-002  0.20055640180916770     
   1.1000000000000001       0.14056127648631167        1.9971350455923135E-002  0.20672800152598422     
   1.1050000000000000       0.14472086447875501        2.0624033539727159E-002  0.21307973128833887     
   1.1100000000000001       0.14899684665253815        2.1297592414662728E-002  0.21961648406961556     
   1.1150000000000000       0.15339224352570707        2.1992673449314045E-002  0.22634327382247726     
   1.1200000000000001       0.15791014808847453        2.2709942091790981E-002  0.23326523814731376     
   1.1250000000000000       0.16255372742298829        2.3450083398363283E-002  0.24038764101676871     
   1.1300000000000001       0.16732622435928043        2.4213802575763471E-002  0.24771587555802291     
   1.1350000000000000       0.17223095916850331        2.5001825537449309E-002  0.25525546689454170     
   1.1400000000000001       0.17727133129459707        2.5814899474113927E-002  0.26301207504907309     
   1.1450000000000000       0.18245082112554875        2.6653793438722644E-002  0.27099149790970611     
   1.1500000000000001       0.18777299180543272        2.7519298946349146E-002  0.27919967426086356     
   1.1550000000000000       0.19324149108842986        2.8412230589072197E-002  0.28764268688111461     
   1.1599999999999999       0.19886005323604322        2.9333426666183396E-002  0.29632676570973698     
   1.1650000000000000       0.20463250095872260        3.0283749829941944E-002  0.30525829108398861     
   1.1699999999999999       0.21056274740311665        3.1264087747096971E-002  0.31444379704904057     
   1.1750000000000000       0.21665479818616479        3.2275353776381792E-002  0.32388997474255515     
   1.1799999999999999       0.22291275347721753        3.3318487662162492E-002  0.33360367585588463     
   1.1850000000000001       0.22934081012936774        3.4394456244405368E-002  0.34359191617385515     
   1.1899999999999999       0.23594326386113190        3.5504254185101017E-002  0.35386187919508888     
   1.1950000000000001       0.24272451148960081        3.6648904711261310E-002  0.36442091983479730     
   1.2000000000000000       0.24968905321612025        3.7829460374575311E-002  0.37527656821191702     
   1.2050000000000001       0.25684149496553005        3.9047003827784678E-002  0.38643653352247070     
   1.2100000000000000       0.26418655077991510        4.0302648617805893E-002  0.39790870800090383     
   1.2150000000000001       0.27172904526777536        4.1597539995598017E-002  0.40970117097117792     
   1.2200000000000000       0.27947391610943068        4.2932855742737502E-002  0.42182219298922713     
   1.2250000000000001       0.28742621661941975        4.4309807014631428E-002  0.43428024007840949     
   1.2300000000000000       0.29559111836654678        4.5729639200260609E-002  0.44708397805939942     
   1.2350000000000001       0.30397391385215339        4.7193632798310667E-002  0.46024227697592152     
   1.2400000000000000       0.31258001924708423        4.8703104309508728E-002  0.47376421561761362     
   1.2450000000000001       0.32141497718772455        5.0259407144948309E-002  0.48765908614117998     
   1.2500000000000000       0.33048445963136053        5.1863932550142836E-002  0.50193639879082663     


==> Ancillary/Fig2/qbarq_K33_T025.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        3.2017254074683259E-007   1.7253273457420992E-008   0.0000000000000000     
   5.0000000000000001E-003   3.2017254074683487E-007   1.7253273457420992E-008   1.8911789149251769E-020
   1.0000000000000000E-002   3.2017254074684170E-007   1.7253273457420992E-008   3.8582574800858621E-020
   1.4999999999999999E-002   3.2017254074685334E-007   1.7253273457420992E-008   5.9801814651832588E-020
   2.0000000000000000E-002   3.2017254074687034E-007   1.7253273457420992E-008   8.3421111303197870E-020
   2.5000000000000001E-002   3.2017254074689337E-007   1.7253273457420992E-008   1.1038839006254893E-019
   2.9999999999999999E-002   3.2017254074692328E-007   1.7253273457420992E-008   1.4178594251503671E-019
   3.5000000000000003E-002   3.2017254074696129E-007   1.7253273457420992E-008   1.7887386268486403E-019
   4.0000000000000001E-002   3.2017254074700899E-007   1.7253273457420992E-008   2.2314061903296578E-019
   4.4999999999999998E-002   3.2017254074706828E-007   1.7253273457420992E-008   2.7636279192271527E-019
   5.0000000000000003E-002   3.2017254074714149E-007   1.7253273457420992E-008   3.4067637402790181E-019
   5.5000000000000000E-002   3.2017254074723160E-007   1.7253273457420992E-008   4.1866249521871020E-019
   5.9999999999999998E-002   3.2017254074734219E-007   1.7253273457420992E-008   5.1345101236636954E-019
   6.5000000000000002E-002   3.2017254074747771E-007   1.7253273457420992E-008   6.2884612148907622E-019
   7.0000000000000007E-002   3.2017254074764363E-007   1.7253273457420992E-008   7.6947903349563413E-019
   7.4999999999999997E-002   3.2017254074784660E-007   1.7253273457420992E-008   9.4099384094050762E-019
   8.0000000000000002E-002   3.2017254074809472E-007   1.7253273457420992E-008   1.1502740352758018E-018
   8.5000000000000006E-002   3.2017254074839796E-007   1.7253273457420992E-008   1.4057187655327888E-018
   8.9999999999999997E-002   3.2017254074876859E-007   1.7253273457420992E-008   1.7175799256639698E-018
   9.5000000000000001E-002   3.2017254074922138E-007   1.7253273457420992E-008   2.0983735990442062E-018
  0.10000000000000001        3.2017254074977444E-007   1.7253273457420992E-008   2.5633823728435271E-018
  0.10500000000000000        3.2017254075045016E-007   1.7253273457420992E-008   3.1312686819110440E-018
  0.11000000000000000        3.2017254075127549E-007   1.7253273457420992E-008   3.8248237978137055E-018
  0.11500000000000000        3.2017254075228367E-007   1.7253273457420992E-008   4.6718825225898793E-018
  0.12000000000000000        3.2017254075351510E-007   1.7253273457420992E-008   5.7064402970897289E-018
  0.12500000000000000        3.2017254075501917E-007   1.7253273457420992E-008   6.9700175573826858E-018
  0.13000000000000000        3.2017254075685633E-007   1.7253273457420992E-008   8.5133260956448415E-018
  0.13500000000000001        3.2017254075910022E-007   1.7253273457420992E-008   1.0398304302440698E-017
  0.14000000000000001        3.2017254076184096E-007   1.7253273457420992E-008   1.2700602971816233E-017
  0.14499999999999999        3.2017254076518848E-007   1.7253273457420992E-008   1.5512621433292427E-017
  0.14999999999999999        3.2017254076927722E-007   1.7253273457420992E-008   1.8947215861394823E-017
  0.15500000000000000        3.2017254077427122E-007   1.7253273457420992E-008   2.3142228590202118E-017
  0.16000000000000000        3.2017254078037091E-007   1.7253273457420992E-008   2.8266020210210110E-017
  0.16500000000000001        3.2017254078782110E-007   1.7253273457420992E-008   3.4524226469982216E-017
  0.17000000000000001        3.2017254079692083E-007   1.7253273457420992E-008   4.2168011160775392E-017
  0.17500000000000002        3.2017254080803522E-007   1.7253273457420992E-008   5.1504146201380010E-017
  0.17999999999999999        3.2017254082161041E-007   1.7253273457420992E-008   6.2907323472368241E-017
  0.18500000000000000        3.2017254083819113E-007   1.7253273457420992E-008   7.6835192516896153E-017
  0.19000000000000000        3.2017254085844295E-007   1.7253273457420992E-008   9.3846727623785252E-017
  0.19500000000000001        3.2017254088317848E-007   1.7253273457420992E-008   1.1462466142842547E-016
  0.20000000000000001        3.2017254091339056E-007   1.7253273457420992E-008   1.4000288537066945E-016
  0.20500000000000002        3.2017254095029171E-007   1.7253273457420992E-008   1.7099991668630837E-016
  0.20999999999999999        3.2017254099536286E-007   1.7253273457420992E-008   2.0885977507999306E-016
  0.21500000000000000        3.2017254105041291E-007   1.7253273457420992E-008   2.5510190960403965E-016
  0.22000000000000000        3.2017254111765118E-007   1.7253273457420992E-008   3.1158217948404033E-016
  0.22500000000000001        3.2017254119977621E-007   1.7253273457420992E-008   3.8056733626595276E-016
  0.23000000000000001        3.2017254130008391E-007   1.7253273457420992E-008   4.6482599651473830E-016
  0.23500000000000001        3.2017254142260003E-007   1.7253273457420992E-008   5.6773975611838800E-016
  0.23999999999999999        3.2017254157224158E-007   1.7253273457420992E-008   6.9343890560449522E-016
  0.24500000000000000        3.2017254175501419E-007   1.7253273457420992E-008   8.4696819320155399E-016
  0.25000000000000000        3.2017254197825311E-007   1.7253273457420992E-008   1.0344892882986790E-015
  0.25500000000000000        3.2017254225091773E-007   1.7253273457420992E-008   1.2635280708732597E-015
  0.26000000000000001        3.2017254258395113E-007   1.7253273457420992E-008   1.5432766714796306E-015
  0.26500000000000001        3.2017254299071896E-007   1.7253273457420992E-008   1.8849623837239269E-015
  0.27000000000000002        3.2017254348754634E-007   1.7253273457420992E-008   2.3022982549781614E-015
  0.27500000000000002        3.2017254409437271E-007   1.7253273457420996E-008   2.8120334391210546E-015
  0.28000000000000003        3.2017254483555206E-007   1.7253273457420996E-008   3.4346253988933520E-015
  0.28500000000000003        3.2017254574083059E-007   1.7253273457420999E-008   4.1950609357085641E-015
  0.28999999999999998        3.2017254684654030E-007   1.7253273457421002E-008   5.1238589977281585E-015
  0.29499999999999998        3.2017254819705715E-007   1.7253273457421006E-008   6.2582955124103787E-015
  0.29999999999999999        3.2017254984658219E-007   1.7253273457421015E-008   7.6438994003635997E-015
  0.30499999999999999        3.2017255186131660E-007   1.7253273457421025E-008   9.3362798107926399E-015
  0.31000000000000000        3.2017255432211873E-007   1.7253273457421042E-008   1.1403357911912756E-014
  0.31500000000000000        3.2017255732774929E-007   1.7253273457421065E-008   1.3928092805916700E-014
  0.32000000000000001        3.2017256099883476E-007   1.7253273457421102E-008   1.7011810969033120E-014
  0.32500000000000001        3.2017256548270865E-007   1.7253273457421158E-008   2.0778272838797324E-014
  0.33000000000000002        3.2017257095932457E-007   1.7253273457421237E-008   2.5378639754958346E-014
  0.33500000000000002        3.2017257764847838E-007   1.7253273457421360E-008   3.0997540594801869E-014
  0.34000000000000002        3.2017258581862933E-007   1.7253273457421538E-008   3.7860481578265144E-014
  0.34500000000000003        3.2017259579767420E-007   1.7253273457421806E-008   4.6242896624337958E-014
  0.35000000000000003        3.2017260798610710E-007   1.7253273457422207E-008   5.6481201481330084E-014
  0.35499999999999998        3.2017262287309268E-007   1.7253273457422806E-008   6.8986295272063670E-014
  0.35999999999999999        3.2017264105609792E-007   1.7253273457423696E-008   8.4260051318402067E-014
  0.36499999999999999        3.2017266326487071E-007   1.7253273457425029E-008   1.0291545907980029E-013
  0.37000000000000000        3.2017269039072699E-007   1.7253273457427014E-008   1.2570122557258671E-013
  0.37500000000000000        3.2017272352232273E-007   1.7253273457429972E-008   1.5353182361130299E-013
  0.38000000000000000        3.2017276398934508E-007   1.7253273457434393E-008   1.8752419281350696E-013
  0.38500000000000001        3.2017281341587785E-007   1.7253273457440980E-008   2.2904256630821253E-013
  0.39000000000000001        3.2017287378558127E-007   1.7253273457450811E-008   2.7975322220111392E-013
  0.39500000000000002        3.2017294752130350E-007   1.7253273457465478E-008   3.4169135716509663E-013
  0.40000000000000002        3.2017303758231799E-007   1.7253273457487359E-008   4.1734276602792410E-013
  0.40500000000000003        3.2017314758308946E-007   1.7253273457519999E-008   5.0974360544560479E-013
  0.41000000000000003        3.2017328193833508E-007   1.7253273457568694E-008   6.2260224552777338E-013
  0.41500000000000004        3.2017344604020261E-007   1.7253273457641337E-008   7.6044809974830331E-013
  0.41999999999999998        3.2017364647467613E-007   1.7253273457749704E-008   9.2881340620762568E-013
  0.42499999999999999        3.2017389128589476E-007   1.7253273457911375E-008   1.1344552557663618E-012
  0.42999999999999999        3.2017419029899219E-007   1.7253273458152557E-008   1.3856267778178816E-012
  0.43500000000000000        3.2017455551441374E-007   1.7253273458512358E-008   1.6924083673354488E-012
  0.44000000000000000        3.2017500158953649E-007   1.7253273459049115E-008   2.0671122464961350E-012
  0.44500000000000001        3.2017554642692095E-007   1.7253273459849869E-008   2.5247765973565769E-012
  0.45000000000000001        3.2017621189280393E-007   1.7253273461044450E-008   3.0837690968547287E-012
  0.45500000000000002        3.2017702469466718E-007   1.7253273462826558E-008   3.7665240761088973E-012
  0.46000000000000002        3.2017801745310228E-007   1.7253273465485146E-008   4.6004428887935212E-012
  0.46500000000000002        3.2017923001098931E-007   1.7253273469451299E-008   5.6189936235195444E-012
  0.47000000000000003        3.2018071103253124E-007   1.7253273475368098E-008   6.8630542955129741E-012
  0.47500000000000003        3.2018251995631908E-007   1.7253273484194930E-008   8.3825534245524509E-012
  0.47999999999999998        3.2018472938081024E-007   1.7253273497363013E-008   1.0238473841263088E-011
  0.48499999999999999        3.2018742797795893E-007   1.7253273517007487E-008   1.2505300141464965E-011
  0.48999999999999999        3.2019072405193153E-007   1.7253273546313596E-008   1.5274008013388535E-011
  0.49500000000000000        3.2019474988573100E-007   1.7253273590033172E-008   1.8655715409767428E-011
  0.50000000000000000        3.2019966705017525E-007   1.7253273655255113E-008   2.2786142098888585E-011
  0.50500000000000000        3.2020567288829690E-007   1.7253273752554816E-008   2.7831056571625461E-011
  0.51000000000000001        3.2021300843540504E-007   1.7253273897708907E-008   3.3992928907342654E-011
  0.51500000000000001        3.2022196809266872E-007   1.7253274114253356E-008   4.1519056600618124E-011
  0.52000000000000002        3.2023291144245420E-007   1.7253274437299695E-008   5.0711489465363934E-011
  0.52500000000000002        3.2024627767960536E-007   1.7253274919228166E-008   6.1939151935546729E-011
  0.53000000000000003        3.2026260323784135E-007   1.7253275638180888E-008   7.5652649269937859E-011
  0.53500000000000003        3.2028254331867483E-007   1.7253276710732182E-008   9.2402351881309624E-011
  0.54000000000000004        3.2030689818687443E-007   1.7253278310790412E-008   1.1286048357089208E-010
  0.54500000000000004        3.2033664528778815E-007   1.7253280697796249E-008   1.3784810013633659E-010
  0.55000000000000004        3.2037297847549010E-007   1.7253284258789394E-008   1.6836804108429008E-010
  0.55500000000000005        3.2041735592608796E-007   1.7253289571164638E-008   2.0564517689287159E-010
  0.56000000000000005        3.2047155865907856E-007   1.7253297496292520E-008   2.5117556705428072E-010
  0.56500000000000006        3.2053776201536038E-007   1.7253309319184224E-008   3.0678650173204590E-010
  0.57000000000000006        3.2061862296047586E-007   1.7253326956845482E-008   3.7470983664031433E-010
  0.57500000000000007        3.2071738671673506E-007   1.7253353269100557E-008   4.5767156421941481E-010
  0.57999999999999996        3.2083801700354336E-007   1.7253392522279587E-008   5.5900121574617137E-010
  0.58499999999999996        3.2098535511263590E-007   1.7253451080942075E-008   6.8276548482065128E-010
  0.58999999999999997        3.2116531420202181E-007   1.7253538439770660E-008   8.3393143463687248E-010
  0.59499999999999997        3.2138511660567320E-007   1.7253668762895491E-008   1.0185658385634640E-009
  0.59999999999999998        3.2165358368204046E-007   1.7253863180119753E-008   1.2440786534438208E-009
  0.60499999999999998        3.2198148983255507E-007   1.7254153212095994E-008   1.5195203958191319E-009
  0.60999999999999999        3.2238199489592373E-007   1.7254585879227923E-008   1.8559453539838873E-009
  0.61499999999999999        3.2287117226842823E-007   1.7255231321352070E-008   2.2668552101002366E-009
  0.62000000000000000        3.2346865394065164E-007   1.7256194160750960E-008   2.7687408723844627E-009
  0.62500000000000000        3.2419841833090547E-007   1.7257630444435268E-008   3.3817442568761370E-009
  0.63000000000000000        3.2508975252297101E-007   1.7259772898350988E-008   4.1304665692916504E-009
  0.63500000000000001        3.2617842750985834E-007   1.7262968556314157E-008   5.0449555125380081E-009
  0.64000000000000001        3.2750813358596390E-007   1.7267734793979804E-008   6.1619110196833787E-009
  0.64500000000000002        3.2913223345873550E-007   1.7274842696053388E-008   7.5261578723891691E-009
  0.65000000000000002        3.3111590338434388E-007   1.7285440925812732E-008   9.1924442609606682E-009
  0.65500000000000003        3.3353874817805683E-007   1.7301239411478995E-008   1.1227638401134014E-008
  0.66000000000000003        3.3649799492863706E-007   1.7324780935221045E-008   1.3713411264982414E-008
  0.66500000000000004        3.4011239341239296E-007   1.7359840933511517E-008   1.6749512943344614E-008
  0.67000000000000004        3.4452697947667121E-007   1.7412012199559336E-008   2.0457773907941539E-008
  0.67500000000000004        3.4991889216504951E-007   1.7489551706774961E-008   2.4986991424104623E-008
  0.68000000000000005        3.5650447745066783E-007   1.7604589358633011E-008   3.0518896725157251E-008
  0.68500000000000005        3.6454796278765751E-007   1.7774816316839652E-008   3.7275441689526475E-008
  0.69000000000000006        3.7437204929672576E-007   1.8025767937602531E-008   4.5527696352966184E-008
  0.69500000000000006        3.8637084471162820E-007   1.8393764144477755E-008   5.5606712692462825E-008
  0.70000000000000007        4.0102565318590858E-007   1.8929427625477180E-008   6.7916788220188488E-008
  0.70499999999999996        4.1892425126838796E-007   1.9701439547247648E-008   8.2951658028578710E-008
  0.70999999999999996        4.4078441711127248E-007   2.0799864608639221E-008   1.0131425965261893E-007
  0.71499999999999997        4.6748264745698986E-007   2.2338201989762203E-008   1.2374085581606076E-007
  0.71999999999999997        5.0008920036241277E-007   2.4453661919985933E-008   1.5113047101792506E-007
  0.72499999999999998        5.3991084835429342E-007   2.7306208199415855E-008   1.8458080520750765E-007
  0.72999999999999998        5.8854302552254443E-007   3.1078152236785113E-008   2.2543203884983560E-007
  0.73499999999999999        6.4793341323502787E-007   3.5976510639280105E-008   2.7532024714798550E-007
  0.73999999999999999        7.2045944466015776E-007   4.2239471433273605E-008   3.3624250712343053E-007
  0.74500000000000000        8.0902273182946239E-007   5.0146911014832408E-008   4.1063622120124156E-007
  0.75000000000000000        9.1716404599829926E-007   6.0034098694553403E-008   5.0147570789700933E-007
  0.75500000000000000        1.0492032294818387E-006   7.2307853223299826E-008   6.1238973840238151E-007
  0.76000000000000001        1.2104093027576879E-006   8.7465027315548269E-008   7.4780444232783688E-007
  0.76500000000000001        1.4072070719986141E-006   1.0611378462747264E-007   9.1311688142181629E-007
  0.77000000000000002        1.6474277546804741E-006   1.2899850929639591E-007   1.1149056097645146E-006
  0.77500000000000002        1.9406125344032966E-006   1.5702939296605168E-007   1.3611857112314911E-006
  0.78000000000000003        2.2983795299074438E-006   1.9131787388130611E-007   1.6617171296469338E-006
  0.78500000000000003        2.7348663984285230E-006   2.3321922210058088E-007   2.0283765683933973E-006
  0.79000000000000004        3.2672626409932648E-006   2.8438369934995159E-007   2.4756047936863698E-006
  0.79500000000000004        3.9164475411977448E-006   3.4681787033523640E-007   3.0209427495548529E-006
  0.80000000000000004        4.7077513831753896E-006   4.2295778751007338E-007   3.6856713442403121E-006
  0.80500000000000005        5.6718588900013184E-006   5.1575588429053564E-007   4.4955708729253081E-006
  0.81000000000000005        6.8458742872987210E-006   6.2878344975049206E-007   5.4818164552509181E-006
  0.81500000000000006        8.2745664188268358E-006   7.6635046011285417E-007   6.6820250787577500E-006
  0.82000000000000006        1.0011809057990036E-005   9.3364422436162670E-007   8.1414671294770646E-006
  0.82500000000000007        1.2122224799917041E-005   1.1368876493758383E-006   9.9144496785078550E-006
  0.83000000000000007        1.4683029172605663E-005   1.3835167981723332E-006   1.2065869014517770E-005
  0.83499999999999996        1.7786053053792098E-005   1.6823756276824174E-006   1.4672914443382335E-005
  0.83999999999999997        2.1539894147098470E-005   2.0439231595415703E-006   1.7826882560952473E-005
  0.84499999999999997        2.6072110383232672E-005   2.4804446877554085E-006   2.1635029552086014E-005
  0.84999999999999998        3.1531318768133546E-005   3.0062538739765106E-006   2.6222347811563558E-005
  0.85499999999999998        3.8089003438916287E-005   3.6378668245918679E-006   3.1733103169147327E-005
  0.85999999999999999        4.5940770954085908E-005   4.3941229120009810E-006   3.8331913919981343E-005
  0.86499999999999999        5.5306728625756351E-005   5.2962211095032820E-006   4.6204100612543050E-005
  0.87000000000000000        6.6430618752713453E-005   6.3676364727846566E-006   5.5554999265295161E-005
  0.87500000000000000        7.9577339679419060E-005   7.6338812158835206E-006   6.6607928523195907E-005
  0.88000000000000000        9.5028548249806284E-005   9.1220809618304236E-006   7.9600553760474023E-005
  0.88500000000000001        1.1307618763841395E-004   1.0860351142952244E-005   9.4779515216272906E-005
  0.89000000000000001        1.3401402471521551E-004   1.2876981663606411E-005   1.1239338720507885E-004
  0.89500000000000002        1.5812759049259805E-004   1.5199467743385480E-005   1.3268429345867828E-004
  0.90000000000000002        1.8568324207110968E-004   1.7853456154163788E-005   1.5587877504350767E-004
  0.90500000000000003        2.1691732580152623E-004   2.0861701235071402E-005   1.8217872619823831E-004
  0.91000000000000003        2.5202653703709164E-004   2.4243136208816271E-005   2.1175331134086031E-004
  0.91500000000000004        2.9116048838197109E-004   2.8012157279163176E-005   2.4473270860059433E-004
  0.92000000000000004        3.3441721728740795E-004   3.2178190911424909E-005   2.8120429250946024E-004
  0.92500000000000004        3.8184194741151882E-004   3.6745574578603895E-005   3.2121152248414418E-004
  0.93000000000000005        4.3342896845244207E-004   4.1713737932469083E-005   3.6475542934353167E-004
  0.93500000000000005        4.8912612058032100E-004   4.7077634888103994E-005   4.1179827630650367E-004
  0.94000000000000006        5.4884113338652079E-004   5.2828354356511280E-005   4.6226877320645188E-004
  0.94500000000000006        6.1244899641706900E-004   5.8953830343342169E-005   5.1606816075459459E-004
  0.95000000000000007        6.7979960463327121E-004   6.5439578518322719E-005   5.7307653564426316E-004
  0.95500000000000007        7.5072507757246922E-004   7.2269401334983688E-005   6.3315891567405891E-004
  0.95999999999999996        8.2504634161082704E-004   7.9426022145890856E-005   6.9617070204193031E-004
  0.96499999999999997        9.0257874783904841E-004   8.6891626399330902E-005   7.6196234796878056E-004
  0.96999999999999997        9.8313664815246303E-004   9.4648302462931470E-005   8.3038316758049654E-004
  0.97499999999999998        1.0665369597053376E-003   1.0267838498060667E-004   9.0128430851950836E-004
  0.97999999999999998        1.1526018145363920E-003   1.1096471009062785E-004   9.7452096737973327E-004
  0.98499999999999999        1.2411604244862383E-003   1.1949079504175018E-004   1.0499539549893050E-003
  0.98999999999999999        1.3320503008469433E-003   1.2824095564188879E-004   1.1274507265449554E-003
  0.99500000000000000        1.4251179621823592E-003   1.3720037439542325E-004   1.2068859868226464E-003
   1.0000000000000000        1.5202192493214031E-003   1.4635513079422271E-004   1.2881419688676643E-003
   1.0050000000000001        1.6172193485370964E-003   1.5569220349425207E-004   1.3711084697603860E-003
   1.0100000000000000        1.7159926055063698E-003   1.6519945233514668E-004   1.4556827118607167E-003
   1.0150000000000001        1.8164221955794542E-003   1.7486558651591360E-004   1.5417690838380634E-003
   1.0200000000000000        1.9183997010212019E-003   1.8468012380762810E-004   1.6292788035040372E-003
   1.0249999999999999        2.0218246334779417E-003   1.9463334448849786E-004   1.7181295342005014E-003
   1.0300000000000000        2.1266039298884335E-003   2.0471624271986943E-004   1.8082449781899402E-003
   1.0349999999999999        2.2326514421422646E-003   2.1492047731918224E-004   1.8995544639409106E-003
   1.0400000000000000        2.3398874346734319E-003   2.2523832329668874E-004   1.9919925391344508E-003
   1.0449999999999999        2.4482380995360866E-003   2.3566262507566363E-004   2.0854985773705761E-003
   1.0500000000000000        2.5576350950478567E-003   2.4618675198233834E-004   2.1800164036826675E-003
   1.0549999999999999        2.6680151115464471E-003   2.5680455634712095E-004   2.2754939418594767E-003
   1.0600000000000001        2.7793194659767031E-003   2.6751033438250643E-004   2.3718828850550844E-003
   1.0649999999999999        2.8914937257354129E-003   2.7829878987881639E-004   2.4691383900940556E-003
   1.0700000000000001        3.0044873613160527E-003   2.8916500067364547E-004   2.5672187951415455E-003
   1.0750000000000000        3.1182534267096343E-003   3.0010438779443902E-004   2.6660853599180202E-003
   1.0800000000000001        3.2327482661507231E-003   3.1111268713826436E-004   2.7657020273304874E-003
   1.0850000000000000        3.3479312455880926E-003   3.2218592353265644E-004   2.8660352052146836E-003
   1.0900000000000001        3.4637645071624204E-003   3.3332038701207225E-004   2.9670535667987510E-003
   1.0950000000000000        3.5802127449535213E-003   3.4451261114257779E-004   3.0687278684793529E-003
   1.1000000000000001        3.6972430002930557E-003   3.5575935323062203E-004   3.1710307835260904E-003
   1.1050000000000000        3.8148244750059188E-003   3.6705757625824122E-004   3.2739367503830676E-003
   1.1100000000000001        3.9329283610326331E-003   3.7840443239562770E-004   3.3774218343078288E-003
   1.1150000000000000        4.0515276849845691E-003   3.8979724795159789E-004   3.4814636011686845E-003
   1.1200000000000001        4.1705971662903364E-003   4.0123350963275502E-004   3.5860410023067705E-003
   1.1250000000000000        4.2901130876962321E-003   4.1271085199223566E-004   3.6911342694550984E-003
   1.1300000000000001        4.4100531769877983E-003   4.2422704595896054E-004   3.7967248187908125E-003
   1.1350000000000000        4.5303964988975915E-003   4.3577998834777511E-004   3.9027951632769442E-003
   1.1400000000000001        4.6511233562574967E-003   4.4736769225985372E-004   4.0093288325258828E-003
   1.1450000000000000        4.7722151995402244E-003   4.5898827829106214E-004   4.1163102994869827E-003
   1.1500000000000001        4.8936545440147463E-003   4.7063996647371266E-004   4.2237249133262435E-003
   1.1550000000000000        5.0154248938137479E-003   4.8232106888420321E-004   4.3315588379254236E-003
   1.1599999999999999        5.1375106722780636E-003   4.9402998285550846E-004   4.4397989954831100E-003
   1.1650000000000000        5.2598971580044250E-003   5.0576518473939406E-004   4.5484330147494301E-003
   1.1699999999999999        5.3825704260775853E-003   5.1752522416851818E-004   4.6574491834717475E-003
   1.1750000000000000        5.5055172940193606E-003   5.2930871877356154E-004   4.7668364046689312E-003
   1.1799999999999999        5.6287252720285154E-003   5.4111434931451447E-004   4.8765841563898193E-003
   1.1850000000000001        5.7521825171336013E-003   5.5294085518990687E-004   4.9866824546425962E-003
   1.1899999999999999        5.8758777909084332E-003   5.6478703029044460E-004   5.0971218192145031E-003
   1.1950000000000001        5.9998004204404711E-003   5.7665171916742490E-004   5.2078932421262044E-003
   1.2000000000000000        6.1239402622683499E-003   5.8853381348882776E-004   5.3189881584902819E-003
   1.2050000000000001        6.2482876690328681E-003   6.0043224875869097E-004   5.4303984195652561E-003
   1.2100000000000000        6.3728334586095441E-003   6.1234600127768591E-004   5.5421162678158473E-003
   1.2150000000000001        6.4975688855129152E-003   6.2427408532494759E-004   5.6541343138082510E-003
   1.2200000000000000        6.6224856143819255E-003   6.3621555054306977E-004   5.7664455147848270E-003
   1.2250000000000001        6.7475756953737772E-003   6.4816947950992610E-004   5.8790431547772661E-003
   1.2300000000000000        6.8728315413091635E-003   6.6013498548249145E-004   5.9919208261298360E-003
   1.2350000000000001        6.9982459064262805E-003   6.7211121029923156E-004   6.1050724123164219E-003
   1.2400000000000000        7.1238118666139393E-003   6.8409732242890166E-004   6.2184920719450454E-003
   1.2450000000000001        7.2495228010056338E-003   6.9609251515470030E-004   6.3321742238535367E-003
   1.2500000000000000        7.3753723748269844E-003   7.0809600488375851E-004   6.4461135332081199E-003


==> Ancillary/Fig2/qbarq_K33_T050.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.5424512650169755E-005   8.2922500795323872E-007   0.0000000000000000     
   5.0000000000000001E-003   1.5424512886034228E-005   8.2922500795335593E-007   4.1895069758463942E-012
   1.0000000000000000E-002   1.5424513595988248E-005   8.2922500795371210E-007   8.4209439415779690E-012
   1.4999999999999999E-002   1.5424514787137275E-005   8.2922500795432165E-007   1.2736660536348207E-011
   2.0000000000000000E-002   1.5424516471402731E-005   8.2922500795520902E-007   1.7179849897832043E-011
   2.5000000000000001E-002   1.5424518665641303E-005   8.2922500795640980E-007   2.1794980953482273E-011
   2.9999999999999999E-002   1.5424521391813665E-005   8.2922500795797225E-007   2.6628243480297902E-011
   3.5000000000000003E-002   1.5424524677204258E-005   8.2922500795995897E-007   3.1728010387403724E-011
   4.0000000000000001E-002   1.5424528554694367E-005   8.2922500796244978E-007   3.7145321848113086E-011
   4.4999999999999998E-002   1.5424533063091210E-005   8.2922500796554452E-007   4.2934396126816868E-011
   5.0000000000000003E-002   1.5424538247516324E-005   8.2922500796936760E-007   4.9153172213214264E-011
   5.5000000000000000E-002   1.5424544159857165E-005   8.2922500797407223E-007   5.5863889694736037E-011
   5.9999999999999998E-002   1.5424550859286402E-005   8.2922500797984730E-007   6.3133711670699039E-011
   6.5000000000000002E-002   1.5424558412854162E-005   8.2922500798692469E-007   7.1035396942504336E-011
   7.0000000000000007E-002   1.5424566896159054E-005   8.2922500799558846E-007   7.9648028207360961E-011
   7.4999999999999997E-002   1.5424576394104815E-005   8.2922500800618601E-007   8.9057803543498251E-011
   8.0000000000000002E-002   1.5424587001750034E-005   8.2922500801914296E-007   9.9358899108291899E-011
   8.5000000000000006E-002   1.5424598825259541E-005   8.2922500803497920E-007   1.1065441168342220E-010
   8.9999999999999997E-002   1.5424611982966927E-005   8.2922500805433041E-007   1.2305739050030483E-010
   9.5000000000000001E-002   1.5424626606558880E-005   8.2922500807797300E-007   1.3669196867258655E-010
  0.10000000000000001        1.5424642842393131E-005   8.2922500810685608E-007   1.5169460555938625E-010
  0.10500000000000000        1.5424660852963244E-005   8.2922500814213861E-007   1.6821545249312323E-010
  0.11000000000000000        1.5424680818524925E-005   8.2922500818523681E-007   1.8641985554050754E-010
  0.11500000000000000        1.5424702938900054E-005   8.2922500823788012E-007   2.0649001033665503E-010
  0.12000000000000000        1.5424727435476578E-005   8.2922500830218146E-007   2.2862678555422542E-010
  0.12500000000000000        1.5424754553424212E-005   8.2922500838072142E-007   2.5305173325731149E-010
  0.13000000000000000        1.5424784564148183E-005   8.2922500847665214E-007   2.8000930626003384E-010
  0.13500000000000001        1.5424817768005524E-005   8.2922500859382358E-007   3.0976930468152131E-010
  0.14000000000000001        1.5424854497311139E-005   8.2922500873693838E-007   3.4262957618288229E-010
  0.14499999999999999        1.5424895119663704E-005   8.2922500891174004E-007   3.7891899691040830E-010
  0.14999999999999999        1.5424940041624688E-005   8.2922500912524401E-007   4.1900076297868972E-010
  0.15500000000000000        1.5424989712787331E-005   8.2922500938601898E-007   4.6327602543512513E-010
  0.16000000000000000        1.5425044630276304E-005   8.2922500970453069E-007   5.1218790508474645E-010
  0.16500000000000001        1.5425105343723039E-005   8.2922501009356233E-007   5.6622592735594993E-010
  0.17000000000000001        1.5425172460766593E-005   8.2922501056872685E-007   6.2593092159122676E-010
  0.17500000000000002        1.5425246653135019E-005   8.2922501114909424E-007   6.9190043379496073E-010
  0.17999999999999999        1.5425328663368201E-005   8.2922501185795674E-007   7.6479470700861060E-010
  0.18500000000000000        1.5425419312249326E-005   8.2922501272376343E-007   8.4534328916437519E-010
  0.19000000000000000        1.5425519507019460E-005   8.2922501378126204E-007   9.3435233454753339E-010
  0.19500000000000001        1.5425630250457375E-005   8.2922501507289358E-007   1.0327126719392043E-009
  0.20000000000000001        1.5425752650915553E-005   8.2922501665049562E-007   1.1414087201832234E-009
  0.20500000000000002        1.5425887933412702E-005   8.2922501857738282E-007   1.2615283404012483E-009
  0.20999999999999999        1.5426037451893946E-005   8.2922502093088736E-007   1.3942737234533757E-009
  0.21500000000000000        1.5426202702781248E-005   8.2922502380546340E-007   1.5409734216003991E-009
  0.22000000000000000        1.5426385339949718E-005   8.2922502731647732E-007   1.7030956447743794E-009
  0.22500000000000001        1.5426587191279721E-005   8.2922503160483785E-007   1.8822629545176136E-009
  0.23000000000000001        1.5426810276950345E-005   8.2922503684265073E-007   2.0802685026359163E-009
  0.23500000000000001        1.5427056829657357E-005   8.2922504324012679E-007   2.2990939770686246E-009
  0.23999999999999999        1.5427329316957960E-005   8.2922505105401748E-007   2.5409294345596950E-009
  0.24500000000000000        1.5427630465965909E-005   8.2922506059791928E-007   2.8081952185924493E-009
  0.25000000000000000        1.5427963290644158E-005   8.2922507225485955E-007   3.1035661819148162E-009
  0.25500000000000000        1.5428331121968103E-005   8.2922508649266801E-007   3.4299984560382678E-009
  0.26000000000000001        1.5428737641261263E-005   8.2922510388275216E-007   3.7907590355755128E-009
  0.26500000000000001        1.5429186917036961E-005   8.2922512512302975E-007   4.1894584734419901E-009
  0.27000000000000002        1.5429683445714631E-005   8.2922515106593718E-007   4.6300870140661140E-009
  0.27500000000000002        1.5430232196618127E-005   8.2922518275264056E-007   5.1170545261448957E-009
  0.28000000000000003        1.5430838661706298E-005   8.2922522145481958E-007   5.6552346344865142E-009
  0.28500000000000003        1.5431508910533366E-005   8.2922526872570269E-007   6.2500134924819662E-009
  0.28999999999999998        1.5432249650988945E-005   8.2922532646240186E-007   6.9073436831598731E-009
  0.29499999999999998        1.5433068296425399E-005   8.2922539698204624E-007   7.6338037880688008E-009
  0.29999999999999999        1.5433973039844041E-005   8.2922548311477259E-007   8.4366642199087453E-009
  0.30499999999999999        1.5434972935882326E-005   8.2922558831730246E-007   9.3239599774646489E-009
  0.31000000000000000        1.5436077991422107E-005   8.2922571681166471E-007   1.0304571050605289E-008
  0.31500000000000000        1.5437299265725250E-005   8.2922587375462820E-007   1.1388311279586209E-008
  0.32000000000000001        1.5438648981098198E-005   8.2922606544464639E-007   1.2586026557404938E-008
  0.32500000000000001        1.5440140645192102E-005   8.2922629957461459E-007   1.3909703357333498E-008
  0.33000000000000002        1.5441789186161719E-005   8.2922658554058439E-007   1.5372588670933179E-008
  0.33500000000000002        1.5443611102034428E-005   8.2922693481882020E-007   1.6989322555862378E-008
  0.34000000000000002        1.5445624625782902E-005   8.2922736142632786E-007   1.8776084618755919E-008
  0.34500000000000003        1.5447849907751703E-005   8.2922788248333051E-007   2.0750755897629395E-008
  0.35000000000000003        1.5450309217261347E-005   8.2922851890026075E-007   2.2933097762036525E-008
  0.35499999999999998        1.5453027165404948E-005   8.2922929621682689E-007   2.5344949619092483E-008
  0.35999999999999999        1.5456030951263842E-005   8.2923024562681366E-007   2.8010447401166743E-008
  0.36499999999999999        1.5459350634002456E-005   8.2923140522972617E-007   3.0956265018395515E-008
  0.37000000000000000        1.5463019433560691E-005   8.2923282155947732E-007   3.4211881188219490E-008
  0.37500000000000000        1.5467074062947259E-005   8.2923455145143173E-007   3.7809874307171031E-008
  0.38000000000000000        1.5471555095452264E-005   8.2923666432267418E-007   4.1786248309625410E-008
  0.38500000000000001        1.5476507370445369E-005   8.2923924495693790E-007   4.6180792766926145E-008
  0.39000000000000001        1.5481980441809818E-005   8.2924239690583979E-007   5.1037480821230725E-008
  0.39500000000000002        1.5488029073487156E-005   8.2924624664276108E-007   5.6404908924965416E-008
  0.40000000000000002        1.5494713787075796E-005   8.2925094863584126E-007   6.2336782772560157E-008
  0.40500000000000003        1.5502101466944057E-005   8.2925669154334428E-007   6.8892454270274686E-008
  0.41000000000000003        1.5510266028889522E-005   8.2926370577954856E-007   7.6137514896839610E-008
  0.41500000000000004        1.5519289159007084E-005   8.2927227275410861E-007   8.4144451367269526E-008
  0.41999999999999998        1.5529261130124224E-005   8.2928273615469320E-007   9.2993370129964510E-008
  0.42499999999999999        1.5540281703930277E-005   8.2929551572426376E-007   1.0277279790904890E-007
  0.42999999999999999        1.5552461127774345E-005   8.2931112408384044E-007   1.1358056625632926E-007
  0.43500000000000000        1.5565921236041967E-005   8.2933018727289111E-007   1.2552478890752283E-007
  0.44000000000000000        1.5580796667052663E-005   8.2935346982733333E-007   1.3872494165331359E-007
  0.44500000000000001        1.5597236207558890E-005   8.2938190539526724E-007   1.5331305544609486E-007
  0.45000000000000001        1.5615404278182043E-005   8.2941663410992406E-007   1.6943503457732336E-007
  0.45500000000000002        1.5635482574505159E-005   8.2945904820628710E-007   1.8725211298875860E-007
  0.46000000000000002        1.5657671880067393E-005   8.2951084769250917E-007   2.0694246313465821E-007
  0.46500000000000002        1.5682194069185899E-005   8.2957410828173053E-007   2.2870297330392123E-007
  0.47000000000000003        1.5709294319382357E-005   8.2965136426865666E-007   2.5275121095445264E-007
  0.47500000000000003        1.5739243555229983E-005   8.2974570961552092E-007   2.7932759142166729E-007
  0.47999999999999998        1.5772341147680733E-005   8.2986092121415608E-007   3.0869777335494828E-007
  0.48499999999999999        1.5808917895401395E-005   8.3000160913869202E-007   3.4115530442747776E-007
  0.48999999999999999        1.5849339317362091E-005   8.3017339972450547E-007   3.7702454327504969E-007
  0.49500000000000000        1.5894009288904726E-005   8.3038315853507169E-007   4.1666388626856036E-007
  0.50000000000000000        1.5943374056796489E-005   8.3063926174467828E-007   4.6046933063482710E-007
  0.50500000000000000        1.5997926672371300E-005   8.3095192621015031E-007   5.0887840863479723E-007
  0.51000000000000001        1.6058211885808261E-005   8.3133361056913079E-007   5.6237453101210225E-007
  0.51500000000000001        1.6124831548920877E-005   8.3179950212552384E-007   6.2149178176533772E-007
  0.52000000000000002        1.6198450578565947E-005   8.3236810709850749E-007   6.8682021050242593E-007
  0.52500000000000002        1.6279803537959825E-005   8.3306196504142955E-007   7.5901167323519675E-007
  0.53000000000000003        1.6369701898847629E-005   8.3390851187840570E-007   8.3878627749754853E-007
  0.53500000000000003        1.6469042053643118E-005   8.3494112001635051E-007   9.2693949315380094E-007
  0.54000000000000004        1.6578814153381085E-005   8.3620034826050491E-007   1.0243499962377392E-006
  0.54500000000000004        1.6700111854636311E-005   8.3773543858574452E-007   1.1319883196603564E-006
  0.55000000000000004        1.6834143066500058E-005   8.3960610084390059E-007   1.2509263916780485E-006
  0.55500000000000005        1.6982241797301258E-005   8.4188462966770535E-007   1.3823480506541615E-006
  0.56000000000000005        1.7145881210046667E-005   8.4465839934446862E-007   1.5275606329037887E-006
  0.56500000000000006        1.7326688005559564E-005   8.4803278111675564E-007   1.6880077393093625E-006
  0.57000000000000006        1.7526458263040201E-005   8.5213452166548608E-007   1.8652832959518745E-006
  0.57500000000000007        1.7747174879264747E-005   8.5711560947781107E-007   2.0611470342299497E-006
  0.57999999999999996        1.7991026759881303E-005   8.6315763511688473E-007   2.2775415268367325E-006
  0.58499999999999996        1.8260429929233698E-005   8.7047661977196281E-007   2.5166109275176524E-006
  0.58999999999999997        1.8558050738807047E-005   8.7932824207598918E-007   2.7807215747075652E-006
  0.59499999999999997        1.8886831368676608E-005   8.9001333570516513E-007   3.0724846318853689E-006
  0.59999999999999998        1.9250017831151500E-005   9.0288346222744529E-007   3.3947809507017209E-006
  0.60499999999999998        1.9651190700992936E-005   9.1834629202018592E-007   3.7507883565020295E-006
  0.60999999999999999        2.0094298811953731E-005   9.3687046370422010E-007   4.1440115696133751E-006
  0.61499999999999999        2.0583696174667758E-005   9.5898955852249426E-007   4.5783149894556655E-006
  0.62000000000000000        2.1124182385769278E-005   9.8530484363712930E-007   5.0579585818744100E-006
  0.62500000000000000        2.1721046812100804E-005   1.0164865291720299E-006   5.5876371226879782E-006
  0.63000000000000000        2.2380116846415172E-005   1.0532734591219318E-006   6.1725230618045800E-006
  0.63500000000000001        2.3107810541395548E-005   1.0964714060931684E-006   6.8183132817841236E-006
  0.64000000000000001        2.3911193936245303E-005   1.1469504265968418E-006   7.5312800316401141E-006
  0.64500000000000002        2.4798043393485618E-005   1.2056419948981520E-006   8.3183263200736243E-006
  0.65000000000000002        2.5776913261671262E-005   1.2735367981158259E-006   9.1870460510894168E-006
  0.65500000000000003        2.6857209170968703E-005   1.3516840888754742E-006   1.0145789177719108E-005
  0.66000000000000003        2.8049267251128984E-005   1.4411933401671677E-006   1.1203732134784309E-005
  0.66500000000000004        2.9364439533208937E-005   1.5432386651916811E-006   1.2370953787401899E-005
  0.67000000000000004        3.0815185754986089E-005   1.6590661250962218E-006   1.3658517096100234E-005
  0.67500000000000004        3.2415171732553288E-005   1.7900037314406050E-006   1.5078556649493925E-005
  0.68000000000000005        3.4179374383880240E-005   1.9374737207546535E-006   1.6644372148642078E-005
  0.68500000000000005        3.6124193390645100E-005   2.1030065626933108E-006   1.8370527840371450E-005
  0.69000000000000006        3.8267569358504955E-005   2.2882561526404716E-006   2.0272957786565989E-005
  0.69500000000000006        4.0629108179083184E-005   2.4950157027676556E-006   2.2369076719079191E-005
  0.70000000000000007        4.3230211105062120E-005   2.7252339441586862E-006   2.4677896061774508E-005
  0.70499999999999996        4.6094209818712199E-005   2.9810313536501889E-006   2.7220144498536001E-005
  0.70999999999999996        4.9246505500093657E-005   3.2647162006855912E-006   3.0018392225484926E-005
  0.71499999999999997        5.2714710580842834E-005   3.5788002614029144E-006   3.3097177744241971E-005
  0.71999999999999997        5.6528791500830485E-005   3.9260140677553531E-006   3.6483135729003770E-005
  0.72499999999999998        6.0721210367675066E-005   4.3093215522577807E-006   4.0205124133067241E-005
  0.72999999999999998        6.5327062955131525E-005   4.7319339197611661E-006   4.4294348291929978E-005
  0.73499999999999999        7.0384209970977843E-005   5.1973225326443602E-006   4.8784479334715196E-005
  0.73999999999999999        7.5933397987512405E-005   5.7092305406091299E-006   5.3711763741524939E-005
  0.74500000000000000        8.2018365872531314E-005   6.2716829257497074E-006   5.9115120393907611E-005
  0.75000000000000000        8.8685932006018838E-005   6.8889945720265848E-006   6.5036220976730382E-005
  0.75500000000000000        9.5986057044817206E-005   7.5657759096959547E-006   7.1519549125994341E-005
  0.76000000000000001        1.0397187653850611E-004   8.3069356336287721E-006   7.8612433308543870E-005
  0.76500000000000001        1.1269969734605759E-004   9.1176799540275352E-006   8.6365048102488793E-005
  0.77000000000000002        1.2222895160242321E-004   1.0003507813380399E-005   9.4830378363507136E-005
  0.77500000000000002        1.3262210198974845E-004   1.0970201499448568E-005   1.0406414075828052E-004
  0.78000000000000003        1.4394449233409837E-004   1.2023812105648950E-005   1.1412465737025692E-004
  0.78500000000000003        1.5626413812809003E-004   1.3170639342137008E-005   1.2507267658114546E-004
  0.79000000000000004        1.6965145251801063E-004   1.4417205287295041E-005   1.3697113724407797E-004
  0.79500000000000004        1.8417890462248023E-004   1.5770221792989881E-005   1.4988487331943506E-004
  0.80000000000000004        1.9992060877944469E-004   1.7236551418757866E-005   1.6388025765195048E-004
  0.80500000000000005        2.1695184543252350E-004   1.8823161968295366E-005   1.7902478541394952E-004
  0.81000000000000005        2.3534851681631920E-004   2.0537074931445976E-005   1.9538659988097042E-004
  0.81500000000000006        2.5518654329580620E-004   2.2385308387962753E-005   2.1303396556677763E-004
  0.82000000000000006        2.7654120903259244E-004   2.4374815193871646E-005   2.3203469621607789E-004
  0.82500000000000007        2.9948646843255464E-004   2.6512417532335318E-005   2.5245554759707251E-004
  0.83000000000000007        3.2409422739276426E-004   2.8804739151326243E-005   2.7436158729292272E-004
  0.83499999999999996        3.5043361551808787E-004   3.1258136812017130E-005   2.9781555559248678E-004
  0.83999999999999997        3.7857026703409953E-004   3.3878632617160096E-005   3.2287723296387340E-004
  0.84499999999999997        4.0856562892488337E-004   3.6671848962995547E-005   3.4960283032025333E-004
  0.84999999999999998        4.4047631476013427E-004   3.9642947850928047E-005   3.7804441825738794E-004
  0.85499999999999998        4.7435352169589883E-004   4.2796576201694276E-005   4.0824941061155204E-004
  0.85999999999999999        5.1024252625943181E-004   4.6136818637164249E-005   4.4026011607299420E-004
  0.86499999999999999        5.4818227185623569E-004   4.9667158942288012E-005   4.7411336927599690E-004
  0.87000000000000000        5.8820505762818181E-004   5.3390451107304176E-005   5.0984024991189804E-004
  0.87500000000000000        6.3033633455832658E-004   5.7308900498225792E-005   5.4746589516151958E-004
  0.88000000000000000        6.7459461080331508E-004   6.1424055334684358E-005   5.8700940732950085E-004
  0.88500000000000001        7.2099146438629334E-004   6.5736808291818550E-005   6.2848385520196913E-004
  0.89000000000000001        7.6953165783195260E-004   7.0247407708683824E-005   6.7189636454191690E-004
  0.89500000000000002        8.2021334626228618E-004   7.4955477597642197E-005   7.1724829045119161E-004
  0.90000000000000002        8.7302836803534610E-004   7.9860045420380684E-005   7.6453546218630008E-004
  0.90500000000000003        9.2796260527871046E-004   8.4959576433988471E-005   8.1374848948696202E-004
  0.91000000000000003        9.8499640066361830E-004   9.0252013316654138E-005   8.6487311857919632E-004
  0.91500000000000004        1.0441050164508657E-003   9.5734819753782503E-005   9.1789062572023451E-004
  0.92000000000000004        1.1052591221391789E-003   1.0140502669443937E-004   9.7277823639466945E-004
  0.92500000000000004        1.1684252978554233E-003   1.0725928006503977E-004   1.0295095589590048E-003
  0.93000000000000005        1.2335665418228773E-003   1.1329388884070814E-004   1.0880550225597235E-003
  0.93500000000000005        1.3006427717047156E-003   1.1950487251302453E-004   1.1483823104108102E-003
  0.94000000000000006        1.3696113112279119E-003   1.2588800714492883E-004   1.2104567809079819E-003
  0.94500000000000006        1.4404273551451880E-003   1.3243886935967867E-004   1.2742418704893084E-003
  0.95000000000000007        1.5130444072049916E-003   1.3915287776301180E-004   1.3396994735516770E-003
  0.95500000000000007        1.5874146873077379E-003   1.4602533144001382E-004   1.4067902960435501E-003
  0.95999999999999996        1.6634895053862547E-003   1.5305144529646474E-004   1.4754741805378547E-003
  0.96499999999999997        1.7412196007332845E-003   1.6022638212617000E-004   1.5457104016210540E-003
  0.96999999999999997        1.8205554464972599E-003   1.6754528137987779E-004   1.6174579313058437E-003
  0.97499999999999998        1.9014475198808830E-003   1.7500328468799195E-004   1.6906756748851265E-003
  0.97999999999999998        1.9838465392139032E-003   1.8259555824924281E-004   1.7653226782028224E-003
  0.98499999999999999        2.0677036695481315E-003   1.9031731224229947E-004   1.8413583077353094E-003
  0.98999999999999999        2.1529706987578985E-003   1.9816381744877919E-004   1.9187424051726745E-003
  0.99500000000000000        2.2396001863432421E-003   2.0613041929616835E-004   1.9974354183789726E-003
   1.0000000000000000        2.3275455872468326E-003   2.1421254953974954E-004   2.0773985107132692E-003
   1.0050000000000001        2.4167613530283487E-003   2.2240573580559241E-004   2.1585936507251334E-003
   1.0100000000000000        2.5072030127095946E-003   2.3070560921366687E-004   2.2409836842148950E-003
   1.0150000000000001        2.5988272355255606E-003   2.3910791029265829E-004   2.3245323905841629E-003
   1.0200000000000000        2.6915918777043004E-003   2.4760849338736722E-004   2.4092045253071332E-003
   1.0249999999999999        2.7854560152638726E-003   2.5620332974677951E-004   2.4949658502380857E-003
   1.0300000000000000        2.8803799646650047E-003   2.6488850946669655E-004   2.5817831533433339E-003
   1.0349999999999999        2.9763252930032451E-003   2.7366024244613408E-004   2.6696242593123296E-003
   1.0400000000000000        3.0732548192677674E-003   2.8251485850184902E-004   2.7584580323684804E-003
   1.0449999999999999        3.1711326080405508E-003   2.9144880677083290E-004   2.8482543724682847E-003
   1.0500000000000000        3.2699239568629670E-003   3.0045865451670925E-004   2.9389842059510253E-003
   1.0549999999999999        3.3695953783578632E-003   3.0954108544282950E-004   3.0306194715814102E-003
   1.0600000000000001        3.4701145780660614E-003   3.1869289760263331E-004   3.1231331028165246E-003
   1.0649999999999999        3.5714504288372534E-003   3.2791100098658864E-004   3.2164990070253862E-003
   1.0700000000000001        3.6735729425067809E-003   3.3719241485476045E-004   3.3106920422961241E-003
   1.0750000000000000        3.7764532394914084E-003   3.4653426487475810E-004   3.4056879923807289E-003
   1.0800000000000001        3.8800635168496148E-003   3.5593378011651903E-004   3.5014635402512489E-003
   1.0850000000000000        3.9843770152723328E-003   3.6538828994787107E-004   3.5979962406734256E-003
   1.0900000000000001        4.0893679854013890E-003   3.7489522086831320E-004   3.6952644921431905E-003
   1.0950000000000000        4.1950116538102726E-003   3.8445209331254153E-004   3.7932475084783306E-003
   1.1000000000000001        4.3012841889285610E-003   3.9405651845020187E-004   3.8919252903108085E-003
   1.1050000000000000        4.4081626671435923E-003   4.0370619500384981E-004   3.9912785966840954E-003
   1.1100000000000001        4.5156250392720280E-003   4.1339890610321290E-004   4.0912889169245443E-003
   1.1150000000000000        4.6236500975580632E-003   4.2313251619048055E-004   4.1919384429245825E-003
   1.1200000000000001        4.7322174433246395E-003   4.3290496798845373E-004   4.2932100419490827E-003
   1.1250000000000000        4.8413074553771644E-003   4.4271427954086244E-004   4.3950872300530294E-003
   1.1300000000000001        4.9509012592367030E-003   4.5255854133203393E-004   4.4975541461793212E-003
   1.1350000000000000        5.0609806972604417E-003   4.6243591349127028E-004   4.6005955269883053E-003
   1.1400000000000001        5.1715282996909135E-003   4.7234462308576932E-004   4.7041966824568106E-003
   1.1450000000000000        5.2825272566610695E-003   4.8228296150455761E-004   4.8083434722722409E-003
   1.1500000000000001        5.3939613911718034E-003   4.9224928193490993E-004   4.9130222830371800E-003
   1.1550000000000000        5.5058151330474141E-003   5.0224199693169535E-004   5.0182200062916620E-003
   1.1599999999999999        5.6180734938680839E-003   5.1225957607947280E-004   5.1239240173531035E-003
   1.1650000000000000        5.7307220428707006E-003   5.2230054374643130E-004   5.2301221549682078E-003
   1.1699999999999999        5.8437468838042845E-003   5.3236347692880276E-004   5.3368027017666048E-003
   1.1750000000000000        5.9571346327224111E-003   5.4244700318400324E-004   5.4439543655020652E-003
   1.1799999999999999        6.0708723966913479E-003   5.5254979865040736E-004   5.5515662610640150E-003
   1.1850000000000001        6.1849477533897834E-003   5.6267058615141476E-004   5.6596278932402166E-003
   1.1899999999999999        6.2993487315743998E-003   5.7280813338129251E-004   5.7681291402091441E-003
   1.1950000000000001        6.4140637923841863E-003   5.8296125117017147E-004   5.8770602377396976E-003
   1.2000000000000000        6.5290818114548165E-003   5.9312879182541183E-004   5.9864117640748369E-003
   1.2050000000000001        6.6443920618146340E-003   6.0330964754658721E-004   6.0961746254752135E-003
   1.2100000000000000        6.7599841975328973E-003   6.1350274891125043E-004   6.2063400423984930E-003
   1.2150000000000001        6.8758482380912589E-003   6.2370706342867609E-004   6.3168995362902318E-003
   1.2200000000000000        6.9919745534495143E-003   6.3392159415878485E-004   6.4278449169619788E-003
   1.2250000000000001        7.1083538497770582E-003   6.4414537839349334E-004   6.5391682705329794E-003
   1.2300000000000000        7.2249771558221699E-003   6.5437748639780163E-004   6.6508619479117466E-003
   1.2350000000000001        7.3418358098915996E-003   6.6461702020796166E-004   6.7629185537948786E-003
   1.2400000000000000        7.4589214474138459E-003   6.7486311248416472E-004   6.8753309361604667E-003
   1.2450000000000001        7.5762259890603265E-003   6.8511492541526407E-004   6.9880921762346384E-003
   1.2500000000000000        7.6937416293992884E-003   6.9537164967310261E-004   7.1011955789099645E-003


==> Ancillary/Fig2/qbarq_K33_T075.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        7.8209693795528687E-005   4.1492136024380609E-006   0.0000000000000000     
   5.0000000000000001E-003   7.8209810316248667E-005   4.1492136129289366E-006   3.4467787135909761E-009
   1.0000000000000000E-002   7.8210160396392699E-005   4.1492136445883304E-006   6.9088809821141591E-009
   1.4999999999999999E-002   7.8210745592214743E-005   4.1492136979798740E-006   1.0401698470191753E-008
   2.0000000000000000E-002   7.8211568505153625E-005   4.1492137740540909E-006   1.3940759364289549E-008
   2.5000000000000001E-002   7.8212632793392287E-005   4.1492138741653215E-006   1.7541797391129342E-008
   2.9999999999999999E-002   7.8213943188112402E-005   4.1492140000958291E-006   2.1220821748850686E-008
   3.5000000000000003E-002   7.8215505514516405E-005   4.1492141540875276E-006   2.4994188261433472E-008
   4.0000000000000001E-002   7.8217326717710368E-005   4.1492143388818893E-006   2.8878672072325147E-008
   4.4999999999999998E-002   7.8219414893562165E-005   4.1492145577687453E-006   3.2891542200003869E-008
   5.0000000000000003E-002   7.8221779324672268E-005   4.1492148146448442E-006   3.7050638286466678E-008
   5.5000000000000000E-002   7.8224430521616094E-005   4.1492151140832214E-006   4.1374449879309943E-008
   5.9999999999999998E-002   7.8227380269641183E-005   4.1492154614145931E-006   4.5882198599288605E-008
   6.5000000000000002E-002   7.8230641681026106E-005   4.1492158628222489E-006   5.0593923557984497E-008
   7.0000000000000007E-002   7.8234229253333043E-005   4.1492163254521113E-006   5.5530570404593769E-008
   7.4999999999999997E-002   7.8238158933812460E-005   4.1492168575399264E-006   6.0714084396863851E-008
   8.0000000000000002E-002   7.8242448190245144E-005   4.1492174685578587E-006   6.6167507909008044E-008
   8.5000000000000006E-002   7.8247116088535403E-005   4.1492181693830793E-006   7.1915082808997474E-008
   8.9999999999999997E-002   7.8252183377399470E-005   4.1492189724913679E-006   7.7982358159157482E-008
   9.5000000000000001E-002   7.8257672580523901E-005   4.1492198921791548E-006   8.4396303717461693E-008
  0.10000000000000001        7.8263608096602145E-005   4.1492209448179642E-006   9.1185429742529913E-008
  0.10500000000000000        7.8270016307692373E-005   4.1492221491457843E-006   9.8379913633119832E-008
  0.11000000000000000        7.8276925696375884E-005   4.1492235266005404E-006   1.0601173396303792E-007
  0.11500000000000000        7.8284366972234757E-005   4.1492251017016079E-006   1.1411481250496784E-007
  0.12000000000000000        7.8292373208208087E-005   4.1492269024861524E-006   1.2272516487190008E-007
  0.12500000000000000        7.8300979987430065E-005   4.1492289610080480E-006   1.3188106044275605E-007
  0.13000000000000000        7.8310225561198680E-005   4.1492313139082561E-006   1.4162319227965262E-007
  0.13500000000000001        7.8320151018773694E-005   4.1492340030668002E-006   1.5199485778813416E-007
  0.14000000000000001        7.8330800469753460E-005   4.1492370763479292E-006   1.6304215091890724E-007
  0.14499999999999999        7.8342221239836377E-005   4.1492405884517170E-006   1.7481416676023821E-007
  0.14999999999999999        7.8354464080830801E-005   4.1492446018872369E-006   1.8736321942450849E-007
  0.15500000000000000        7.8367583395840172E-005   4.1492491880845993E-006   2.0074507419065620E-007
  0.16000000000000000        7.8381637480615950E-005   4.1492544286656270E-006   2.1501919492660745E-007
  0.16500000000000001        7.8396688782142500E-005   4.1492604168957261E-006   2.3024900788261438E-007
  0.17000000000000001        7.8412804175592702E-005   4.1492672593427664E-006   2.4650218301787528E-007
  0.17500000000000002        7.8430055260873181E-005   4.1492750777724139E-006   2.6385093409930977E-007
  0.17999999999999999        7.8448518680064046E-005   4.1492840113135800E-006   2.8237233889309075E-007
  0.18500000000000000        7.8468276457148239E-005   4.1492942189324395E-006   3.0214868085694749E-007
  0.19000000000000000        7.8489416361522666E-005   4.1493058822589127E-006   3.2326781383463500E-007
  0.19500000000000001        7.8512032296886638E-005   4.1493192088157821E-006   3.4582355135366868E-007
  0.20000000000000001        7.8536224717212647E-005   4.1493344357077163E-006   3.6991608223396034E-007
  0.20500000000000002        7.8562101071621718E-005   4.1493518338356239E-006   3.9565241432862983E-007
  0.20999999999999999        7.8589776280110332E-005   4.1493717127110489E-006   4.2314684833957353E-007
  0.21500000000000000        7.8619373242208191E-005   4.1493944259559208E-006   4.5252148377981348E-007
  0.22000000000000000        7.8651023380788167E-005   4.1494203775850788E-006   4.8390675929257788E-007
  0.22500000000000001        7.8684867223399586E-005   4.1494500291828047E-006   5.1744202968427462E-007
  0.23000000000000001        7.8721055023656727E-005   4.1494839081003432E-006   5.5327618218524807E-007
  0.23500000000000001        7.8759747425384804E-005   4.1495226168194194E-006   5.9156829461938729E-007
  0.23999999999999999        7.8801116172407028E-005   4.1495668436472163E-006   6.3248833834146273E-007
  0.24500000000000000        7.8845344867049992E-005   4.1496173749317309E-006   6.7621792899072637E-007
  0.25000000000000000        7.8892629780649359E-005   4.1496751090130812E-006   7.2295112831082527E-007
  0.25500000000000000        7.8943180719556690E-005   4.1497410721567843E-006   7.7289530050074115E-007
  0.26000000000000001        7.8997221950380386E-005   4.1498164367496694E-006   8.2627202678971030E-007
  0.26500000000000001        7.9054993188440079E-005   4.1499025420786656E-006   8.8331808217162129E-007
  0.27000000000000002        7.9116750653676323E-005   4.1500009180576510E-006   9.4428647849228324E-007
  0.27500000000000002        7.9182768198535140E-005   4.1501133123188811E-006   1.0094475783567892E-006
  0.28000000000000003        7.9253338512642689E-005   4.1502417211438310E-006   1.0790902846148658E-006
  0.28500000000000003        7.9328774409398028E-005   4.1503884247746841E-006   1.1535233104906776E-006
  0.28999999999999998        7.9409410199944133E-005   4.1505560277232462E-006   1.2330765357505023E-006
  0.29499999999999998        7.9495603160329039E-005   4.1507475047798364E-006   1.3181024546484704E-006
  0.29999999999999999        7.9587735098041027E-005   4.1509662535222272E-006   1.4089777217576366E-006
  0.30499999999999999        7.9686214024496025E-005   4.1512161542353347E-006   1.5061048021820377E-006
  0.31000000000000000        7.9791475940471600E-005   4.1515016382778262E-006   1.6099137330563990E-006
  0.31500000000000000        7.9903986741921797E-005   4.1518277660739628E-006   1.7208640036740467E-006
  0.32000000000000001        8.0024244254071225E-005   4.1522003160698909E-006   1.8394465620417797E-006
  0.32500000000000001        8.0152780402176110E-005   4.1526258861753942E-006   1.9661859561434651E-006
  0.33000000000000002        8.0290163527855216E-005   4.1531120094173619E-006   2.1016426187032471E-006
  0.33500000000000002        8.0437000860435559E-005   4.1536672857624706E-006   2.2464153047741430E-006
  0.34000000000000002        8.0593941153326882E-005   4.1543015323266077E-006   2.4011436920409509E-006
  0.34500000000000003        8.0761677496035897E-005   4.1550259544803998E-006   2.5665111543158962E-006
  0.35000000000000003        8.0940950313056567E-005   4.1558533406868108E-006   2.7432477193237968E-006
  0.35499999999999998        8.1132550561525767E-005   4.1567982842712368E-006   2.9321332225204203E-006
  0.35999999999999999        8.1337323140215999E-005   4.1578774357298062E-006   3.1340006693614397E-006
  0.36499999999999999        8.1556170523145493E-005   4.1591097896304402E-006   3.3497398191428060E-006
  0.37000000000000000        8.1790056631824123E-005   4.1605170106558423E-006   3.5803010042626358E-006
  0.37500000000000000        8.2040010960915315E-005   4.1621238038795518E-006   3.8266991995116285E-006
  0.38000000000000000        8.2307132972883487E-005   4.1639583349558734E-006   4.0900183567796793E-006
  0.38500000000000001        8.2592596778005862E-005   4.1660527065406704E-006   4.3714160213715813E-006
  0.39000000000000001        8.2897656116959364E-005   4.1684434979391879E-006   4.6721282469488699E-006
  0.39500000000000002        8.3223649664039957E-005   4.1711723756926987E-006   4.9934748269583387E-006
  0.40000000000000002        8.3572006669933139E-005   4.1742867835571978E-006   5.3368648612633409E-006
  0.40500000000000003        8.3944252963820932E-005   4.1778407210785952E-006   5.7038026775573788E-006
  0.41000000000000003        8.4342017335480802E-005   4.1818956207069662E-006   6.0958941280093024E-006
  0.41500000000000004        8.4767038318894549E-005   4.1865213340858351E-006   6.5148532824486173E-006
  0.41999999999999998        8.5221171399733710E-005   4.1917972387588091E-006   6.9625095402518857E-006
  0.42499999999999999        8.5706396669910713E-005   4.1978134769994871E-006   7.4408151839153789E-006
  0.42999999999999999        8.6224826953170254E-005   4.2046723387202550E-006   7.9518533980912998E-006
  0.43500000000000000        8.6778716426429251E-005   4.2124898003616095E-006   8.4978467786072754E-006
  0.44000000000000000        8.7370469762237870E-005   4.2213972311960497E-006   9.0811663566658305E-006
  0.44500000000000001        8.8002651818312218E-005   4.2315432774668814E-006   9.7043411640145573E-006
  0.45000000000000001        8.8677997900556165E-005   4.2430959330679554E-006   1.0370068365366683E-005
  0.45500000000000002        8.9399424626323702E-005   4.2562448028801347E-006   1.1081223984711639E-005
  0.46000000000000002        9.0170041414841214E-005   4.2712035612241194E-006   1.1840874252357210E-005
  0.46500000000000002        9.0993162631684162E-005   4.2882126029721046E-006   1.2652287599559236E-005
  0.47000000000000003        9.1872320413941992E-005   4.3075418784997218E-006   1.3518947327384025E-005
  0.47500000000000003        9.2811278202173175E-005   4.3294938957089575E-006   1.4444564975973056E-005
  0.47999999999999998        9.3814045004398652E-005   4.3544068627385686E-006   1.5433094419595954E-005
  0.48499999999999999        9.4884890416157712E-005   4.3826579337447386E-006   1.6488746711733060E-005
  0.48999999999999999        9.6028360418997283E-005   4.4146665074973464E-006   1.7616005702870490E-005
  0.49500000000000000        9.7249293977622089E-005   4.4508975149459724E-006   1.8819644451654311E-005
  0.50000000000000000        9.8552840453228389E-005   4.4918646181062310E-006   2.0104742447474945E-005
  0.50500000000000000        9.9944477847205236E-005   4.5381332296812194E-006   2.1476703659353505E-005
  0.51000000000000001        1.0143003188533118E-004   4.5903232521962228E-006   2.2941275422116465E-005
  0.51500000000000001        1.0301569594773437E-004   4.6491114288315835E-006   2.4504568166166097E-005
  0.52000000000000002        1.0470805184412784E-004   4.7152331975311026E-006   2.6173075991617263E-005
  0.52500000000000002        1.0651409142707827E-004   4.7894839472736204E-006   2.7953698081049721E-005
  0.53000000000000003        1.0844123902821611E-004   4.8727195922420666E-006   2.9853760937549029E-005
  0.53500000000000003        1.1049737469323890E-004   4.9658564069312151E-006   3.1881041425948197E-005
  0.54000000000000004        1.1269085818119158E-004   5.0698701028290849E-006   3.4043790585149158E-005
  0.54500000000000004        1.1503055368171944E-004   5.1857941735741802E-006   3.6350758167981727E-005
  0.55000000000000004        1.1752585519067778E-004   5.3147175872083274E-006   3.8811217852150739E-005
  0.55500000000000005        1.2018671246954726E-004   5.4577819565829305E-006   4.1434993051331741E-005
  0.56000000000000005        1.2302365749746171E-004   5.6161783663467679E-006   4.4232483239307422E-005
  0.56500000000000006        1.2604783130622843E-004   5.7911440711769823E-006   4.7214690682139539E-005
  0.57000000000000006        1.2927101106846174E-004   5.9839592996627208E-006   5.0393247453659956E-005
  0.57500000000000007        1.3270563728683392E-004   6.1959443979035430E-006   5.3780442588048028E-005
  0.57999999999999996        1.3636484090848131E-004   6.4284575253624025E-006   5.7389249199910479E-005
  0.58499999999999996        1.4026247016284691E-004   6.6828930746072532E-006   6.1233351377191640E-005
  0.58999999999999997        1.4441311689379125E-004   6.9606809307218222E-006   6.5327170625452142E-005
  0.59499999999999997        1.4883214212784435E-004   7.2632866216894366E-006   6.9685891613789535E-005
  0.59999999999999998        1.5353570059022467E-004   7.5922123450559009E-006   7.4325486943115229E-005
  0.60499999999999998        1.5854076384906536E-004   7.9489987953529353E-006   7.9262740626989710E-005
  0.60999999999999999        1.6386514173656296E-004   8.3352276664003557E-006   8.4515269944147235E-005
  0.61499999999999999        1.6952750166404244E-004   8.7525246659780118E-006   9.0101545290706845E-005
  0.62000000000000000        1.7554738541684261E-004   9.2025628585781469E-006   9.6040907629518860E-005
  0.62500000000000000        1.8194522298522936E-004   9.6870661442148058E-006   1.0235358310481663E-004
  0.63000000000000000        1.8874234296013158E-004   1.0207812685392188E-005   1.0906069436324224E-004
  0.63500000000000001        1.9596097899836430E-004   1.0766638107369295E-005   1.1618426809831943E-004
  0.64000000000000001        2.0362427184228660E-004   1.1365438315679789E-005   1.2374723831568403E-004
  0.64500000000000002        2.1175626636477405E-004   1.2006171796626983E-005   1.3177344480201823E-004
  0.65000000000000002        2.2038190310327973E-004   1.2690861288882974E-005   1.4028762627298788E-004
  0.65500000000000003        2.2952700374800967E-004   1.3421594735759344E-005   1.4931540767583920E-004
  0.66000000000000003        2.3921825006023424E-004   1.4200525447222180E-005   1.5888328113211879E-004
  0.66500000000000004        2.4948315571889687E-004   1.5029871417898344E-005   1.6901858002649691E-004
  0.67000000000000004        2.6035003062825206E-004   1.5911913762189650E-005   1.7974944578024165E-004
  0.67500000000000004        2.7184793726742884E-004   1.6848994240489612E-005   1.9110478689361469E-004
  0.68000000000000005        2.8400663872550229E-004   1.7843511861853120E-005   2.0311422990123518E-004
  0.68500000000000005        2.9685653814350796E-004   1.8897918558825958E-005   2.1580806195898688E-004
  0.69000000000000006        3.1042860937808886E-004   2.0014713939998756E-005   2.2921716487051547E-004
  0.69500000000000006        3.2475431880993078E-004   2.1196439135637957E-005   2.4337294046564498E-004
  0.70000000000000007        3.3986553834306133E-004   2.2445669761786423E-005   2.5830722736146423E-004
  0.70499999999999996        3.5579444977712016E-004   2.3765008038725840E-005   2.7405220926802657E-004
  0.70999999999999996        3.7257344088188158E-004   2.5157074110734171E-005   2.9064031514281825E-004
  0.71499999999999997        3.9023499365898066E-004   2.6624496625620864E-005   3.0810411164873411E-004
  0.71999999999999997        4.0881156543669825E-004   2.8169902644440049E-005   3.2647618852619614E-004
  0.72499999999999998        4.2833546360591349E-004   2.9795906963830629E-005   3.4578903764750853E-004
  0.72999999999999998        4.4883871496460603E-004   3.1505100945304420E-005   3.6607492667634864E-004
  0.73499999999999999        4.7035293078979490E-004   3.3300040957128080E-005   3.8736576840289738E-004
  0.73999999999999999        4.9290916889463030E-004   3.5183236544818318E-005   4.0969298696073137E-004
  0.74500000000000000        5.1653779404952965E-004   3.7157138455274742E-005   4.3308738225036772E-004
  0.75000000000000000        5.4126833824500137E-004   3.9224126646799834E-005   4.5757899399178443E-004
  0.75500000000000000        5.6712936234583453E-004   4.1386498422325798E-005   4.8319696689996572E-004
  0.76000000000000001        5.9414832072796856E-004   4.3646456825759914E-005   5.0996941852017531E-004
  0.76500000000000001        6.2235143049785063E-004   4.6006099441225619E-005   5.3792331127028813E-004
  0.77000000000000002        6.5176354686767644E-004   4.8467407731957404E-005   5.6708433021466348E-004
  0.77500000000000002        6.8240804619813160E-004   5.1032237049650215E-005   5.9747676803686392E-004
  0.78000000000000003        7.1430671812376526E-004   5.3702307436221421E-005   6.2912341858805472E-004
  0.78500000000000003        7.4747966804706819E-004   5.6479195328384752E-005   6.6204548026552916E-004
  0.79000000000000004        7.8194523112880190E-004   5.9364326261425391E-005   6.9626247032526149E-004
  0.79500000000000004        8.1771989871865425E-004   6.2358968652482581E-005   7.3179215105699253E-004
  0.80000000000000004        8.5481825796691088E-004   6.5464228725917921E-005   7.6865046855609459E-004
  0.80500000000000005        8.9325294514070439E-004   6.8681046624498508E-005   8.0685150461801472E-004
  0.81000000000000005        9.3303461294364377E-004   7.2010193730673522E-005   8.4640744206544412E-004
  0.81500000000000006        9.7417191191187362E-004   7.5452271202735801E-005   8.8732854360103327E-004
  0.82000000000000006        1.0166714857390272E-003   7.9007709711662632E-005   9.2962314406599262E-004
  0.82500000000000007        1.0605379801730428E-003   8.2676770346421899E-005   9.7329765578274172E-004
  0.83000000000000007        1.1057740649346858E-003   8.6459546638964054E-005   1.0183565864728100E-003
  0.83499999999999996        1.1523804679350134E-003   9.0355967645347623E-005   1.0648025690741453E-003
  0.83999999999999997        1.2003560209206550E-003   9.4365802006775521E-005   1.1126364026375572E-003
  0.84499999999999997        1.2496977155536711E-003   9.8488662903931708E-005   1.1618571033630114E-003
  0.84999999999999998        1.3004007688385149E-003   1.0272401381002267E-004   1.2124619647439676E-003
  0.85499999999999998        1.3524586967422964E-003   1.0707117494235560E-004   1.2644466257223362E-003
  0.85999999999999999        1.4058633948157153E-003   1.1152933030908053E-004   1.3178051457171489E-003
  0.86499999999999999        1.4606052246090183E-003   1.1609753524674224E-004   1.3725300853758295E-003
  0.87000000000000000        1.5166731046883466E-003   1.2077472434536560E-004   1.4286125919052647E-003
  0.87500000000000000        1.5740546050897811E-003   1.2555971966067905E-004   1.4860424878691723E-003
  0.88000000000000000        1.6327360440989652E-003   1.3045123911754734E-004   1.5448083623846214E-003
  0.88500000000000001        1.6927025863093927E-003   1.3544790501441383E-004   1.6048976637121825E-003
  0.89000000000000001        1.7539383409899535E-003   1.4054825254531680E-004   1.6662967923067287E-003
  0.89500000000000002        1.8164264598782547E-003   1.4575073826353358E-004   1.7289911934774492E-003
  0.90000000000000002        1.8801492336079676E-003   1.5105374841887685E-004   1.7929654488926402E-003
  0.90500000000000003        1.9450881860733429E-003   1.5645560710890317E-004   1.8582033662548369E-003
  0.91000000000000003        2.0112241661291649E-003   1.6195458419253591E-004   1.9246880665628151E-003
  0.91500000000000004        2.0785374361184882E-003   1.6754890292274962E-004   1.9924020684661801E-003
  0.92000000000000004        2.1470077568107489E-003   1.7323674726276377E-004   2.0613273693050743E-003
  0.92500000000000004        2.2166144684189807E-003   1.7901626885763895E-004   2.1314455225093201E-003
  0.93000000000000005        2.2873365674448199E-003   1.8488559364006457E-004   2.2027377111082862E-003
  0.93500000000000005        2.3591527791736997E-003   1.9084282805548937E-004   2.2751848171732886E-003
  0.94000000000000006        2.4320416257094029E-003   1.9688606489749245E-004   2.3487674870782990E-003
  0.94500000000000006        2.5059814894965214E-003   2.0301338874940952E-004   2.4234661925220664E-003
  0.95000000000000007        2.5809506723317608E-003   2.0922288103272836E-004   2.4992612873049802E-003
  0.95500000000000007        2.6569274499102175E-003   2.1551262466665126E-004   2.5761330598976953E-003
  0.95999999999999996        2.7338901219911959E-003   2.2188070834651836E-004   2.6540617818755869E-003
  0.96499999999999997        2.8118170583001753E-003   2.2832523045152742E-004   2.7330277523242310E-003
  0.96999999999999997        2.8906867403094673E-003   2.3484430259440445E-004   2.8130113383464002E-003
  0.97499999999999998        2.9704777990610842E-003   2.4143605282746184E-004   2.8939930118210173E-003
  0.97999999999999998        3.0511690492104749E-003   2.4809862852076986E-004   2.9759533825802799E-003
  0.98499999999999999        3.1327395194816238E-003   2.5483019892916318E-004   3.0588732281819301E-003
  0.98999999999999999        3.2151684797310830E-003   2.6162895746539188E-004   3.1427335204614057E-003
  0.99500000000000000        3.2984354648226883E-003   2.6849312369707018E-004   3.2275154490527687E-003
   1.0000000000000000        3.3825202955158834E-003   2.7542094508515376E-004   3.3132004420687688E-003
   1.0050000000000001        3.4674030965694005E-003   2.8241069848155452E-004   3.3997701841295418E-003
   1.0100000000000000        3.5530643122586429E-003   2.8946069140319420E-004   3.4872066319266365E-003
   1.0150000000000001        3.6394847195003227E-003   2.9656926309936445E-004   3.5754920275047320E-003
   1.0200000000000000        3.7266454387716130E-003   3.0373478542870065E-004   3.6646089094375337E-003
   1.0249999999999999        3.8145279430039473E-003   3.1095566356144968E-004   3.7545401220679567E-003
   1.0300000000000000        3.9031140646234282E-003   3.1823033652199025E-004   3.8452688229750360E-003
   1.0349999999999999        3.9923860009015415E-003   3.2555727758583840E-004   3.9367784888222328E-003
   1.0400000000000000        4.0823263177707991E-003   3.3293499454457854E-004   4.0290529197335731E-003
   1.0449999999999999        4.1729179522510384E-003   3.4036202985137569E-004   4.1220762423354587E-003
   1.0500000000000000        4.2641442136231297E-003   3.4783696065894759E-004   4.2158329115936730E-003
   1.0549999999999999        4.3559887834775206E-003   3.5535839876105337E-004   4.3103077115666235E-003
   1.0600000000000001        4.4484357147568194E-003   3.6292499044784596E-004   4.4054857551875425E-003
   1.0649999999999999        4.5414694299024793E-003   3.7053541628462739E-004   4.5013524831803197E-003
   1.0700000000000001        4.6350747182077627E-003   3.7818839082287315E-004   4.5978936622059867E-003
   1.0750000000000000        4.7292367324710928E-003   3.8588266225167536E-004   4.6950953823291291E-003
   1.0800000000000001        4.8239409850362796E-003   3.9361701199710017E-004   4.7929440538867739E-003
   1.0850000000000000        4.9191733432992551E-003   4.0139025427635258E-004   4.8914264038349680E-003
   1.0900000000000001        5.0149200247536201E-003   4.0920123561301119E-004   4.9905294716425979E-003
   1.0950000000000000        5.1111675916415168E-003   4.1704883431908322E-004   5.0902406047952462E-003
   1.1000000000000001        5.2079029452702366E-003   4.2493195994910602E-004   5.1905474539667351E-003
   1.1050000000000000        5.3051133200487993E-003   4.3284955273098475E-004   5.2914379679106609E-003
   1.1100000000000001        5.4027862772948430E-003   4.4080058297791066E-004   5.3929003881190386E-003
   1.1150000000000000        5.5009096988557884E-003   4.4878405048516155E-004   5.4949232432910328E-003
   1.1200000000000001        5.5994717805851598E-003   4.5679898391530883E-004   5.5974953436502429E-003
   1.1250000000000000        5.6984610257100349E-003   4.6484444017493281E-004   5.7006057751451279E-003
   1.1300000000000001        5.7978662381219463E-003   4.7291950378563542E-004   5.8042438935638745E-003
   1.1350000000000000        5.8976765156203330E-003   4.8102328625185259E-004   5.9083993185911890E-003
   1.1400000000000001        5.9978812431343538E-003   4.8915492542768750E-004   6.0130619278319928E-003
   1.1450000000000000        6.0984700859454712E-003   4.9731358488469275E-004   6.1182218508239201E-003
   1.1500000000000001        6.1994329829316861E-003   5.0549845328239074E-004   6.2238694630579903E-003
   1.1550000000000000        6.3007601398503213E-003   5.1370874374298580E-004   6.3299953800247492E-003
   1.1599999999999999        6.4024420226756248E-003   5.2194369323165738E-004   6.4365904513007796E-003
   1.1650000000000000        6.5044693510042523E-003   5.3020256194355063E-004   6.5436457546887801E-003
   1.1699999999999999        6.6068330915404474E-003   5.3848463269847780E-004   6.6511525904225698E-003
   1.1750000000000000        6.7095244516710518E-003   5.4678921034418564E-004   6.7591024754469374E-003
   1.1799999999999999        6.8125348731389182E-003   5.5511562116892154E-004   6.8674871377805502E-003
   1.1850000000000001        6.9158560258217421E-003   5.6346321232389170E-004   6.9762985109693499E-003
   1.1899999999999999        7.0194798016225777E-003   5.7183135125613450E-004   7.0855287286361417E-003
   1.1950000000000001        7.1233983084769553E-003   5.8021942515222721E-004   7.1951701191315161E-003
   1.2000000000000000        7.2276038644803709E-003   5.8862684039313635E-004   7.3052152002900141E-003
   1.2050000000000001        7.3320889921395472E-003   5.9705302202048771E-004   7.4156566742948696E-003
   1.2100000000000000        7.4368464127495685E-003   6.0549741321443357E-004   7.5264874226535737E-003
   1.2150000000000001        7.5418690408985758E-003   6.1395947478324394E-004   7.6377005012863864E-003
   1.2200000000000000        7.6471499791012513E-003   6.2243868466471610E-004   7.7492891357286119E-003
   1.2250000000000001        7.7526825125612681E-003   6.3093453743940861E-004   7.8612467164477454E-003
   1.2300000000000000        7.8584601040630787E-003   6.3944654385571481E-004   7.9735667942753621E-003
   1.2350000000000001        7.9644763889923677E-003   6.4797423036671100E-004   8.0862430759539045E-003
   1.2400000000000000        8.0707251704845526E-003   6.5651713867870959E-004   8.1992694197976241E-003
   1.2450000000000001        8.1772004147002593E-003   6.6507482531141587E-004   8.3126398314670048E-003
   1.2500000000000000        8.2838962462263629E-003   6.7364686116955501E-004   8.4263484598554820E-003


==> Ancillary/Fig2/qbarq_K33_T100.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        2.1865833474395230E-004   1.0998756108407317E-005   0.0000000000000000     
   5.0000000000000001E-003   2.1866132792945099E-004   1.0998760363041067E-005   1.3510811604157703E-007
   1.0000000000000000E-002   2.1867031492867609E-004   1.0998773169410250E-005   2.7055313694553848E-007
   1.4999999999999999E-002   2.1868531808800931E-004   1.0998794655340827E-005   4.0667280067859501E-007
   2.0000000000000000E-002   2.1870637471211037E-004   1.0998825035287386E-005   5.4380651340673569E-007
   2.5000000000000001E-002   2.1873353715509670E-004   1.0998864612464717E-005   6.8229618857511309E-007
   2.9999999999999999E-002   2.1876687294848559E-004   1.0998913781861287E-005   8.2248709197589994E-007
   3.5000000000000003E-002   2.1880646496618856E-004   1.0998973034164288E-005   9.6472869481873353E-007
   4.0000000000000001E-002   2.1885241162693280E-004   1.0999042960634793E-005   1.1093755368352267E-006
   4.4999999999999998E-002   2.1890482713456813E-004   1.0999124258980942E-005   1.2567881014687916E-006
   5.0000000000000003E-002   2.1896384175680293E-004   1.0999217740286819E-005   1.4073337052261345E-006
   5.5000000000000000E-002   2.1902960214299893E-004   1.0999324337064986E-005   1.5613874032945444E-006
   5.9999999999999998E-002   2.1910227168174114E-004   1.0999445112511651E-005   1.7193329135625684E-006
   6.5000000000000002E-002   2.1918203089898617E-004   1.0999581271055083E-005   1.8815635612175017E-006
   7.0000000000000007E-002   2.1926907789768298E-004   1.0999734170300550E-005   2.0484832461348298E-006
   7.4999999999999997E-002   2.1936362883984809E-004   1.0999905334488459E-005   2.2205074353189457E-006
   8.0000000000000002E-002   2.1946591847217067E-004   1.1000096469597147E-005   2.3980641827041006E-006
   8.5000000000000006E-002   2.1957620069631403E-004   1.1000309480237513E-005   2.5815951786771665E-006
   8.9999999999999997E-002   2.1969474918517637E-004   1.1000546488503930E-005   2.7715568317415012E-006
   9.5000000000000001E-002   2.1982185804646790E-004   1.1000809854964644E-005   2.9684213848020393E-006
  0.10000000000000001        2.1995784253505990E-004   1.1001102201995241E-005   3.1726780686174864E-006
  0.10500000000000000        2.2010303981566089E-004   1.1001426439681041E-005   3.3848342950342652E-006
  0.11000000000000000        2.2025780977747510E-004   1.1001785794538642E-005   3.6054168926910519E-006
  0.11500000000000000        2.2042253590260231E-004   1.1002183841333338E-005   3.8349733879585862E-006
  0.12000000000000000        2.2059762619004169E-004   1.1002624538298248E-005   4.0740733339618807E-006
  0.12500000000000000        2.2078351413726919E-004   1.1003112266092650E-005   4.3233096906155634E-006
  0.13000000000000000        2.2098065978146543E-004   1.1003651870871801E-005   4.5833002586920891E-006
  0.13500000000000001        2.2118955080258112E-004   1.1004248711878327E-005   4.8546891710338136E-006
  0.14000000000000001        2.2141070369053746E-004   1.1004908714006786E-005   5.1381484441151668E-006
  0.14499999999999999        2.2164466497897207E-004   1.1005638425838076E-005   5.4343795932603042E-006
  0.14999999999999999        2.2189201254805437E-004   1.1006445083689871E-005   5.7441153149202624E-006
  0.15500000000000000        2.2215335699900937E-004   1.1007336682282824E-005   6.0681212395203434E-006
  0.16000000000000000        2.2242934310310431E-004   1.1008322052681044E-005   6.4071977584915704E-006
  0.16500000000000001        2.2272065132796897E-004   1.1009410948228877E-005   6.7621819292102194E-006
  0.17000000000000001        2.2302799944423683E-004   1.1010614139275369E-005   7.1339494616766838E-006
  0.17500000000000002        2.2335214421561058E-004   1.1011943517552787E-005   7.5234167908769272E-006
  0.17999999999999999        2.2369388317557105E-004   1.1013412211156921E-005   7.9315432388795553E-006
  0.18500000000000000        2.2405405649406353E-004   1.1015034711164712E-005   8.3593332708324999E-006
  0.19000000000000000        2.2443354893760773E-004   1.1016827011019610E-005   8.8078388491331108E-006
  0.19500000000000001        2.2483329192638855E-004   1.1018806759916930E-005   9.2781618901538923E-006
  0.20000000000000001        2.2525426569199175E-004   1.1020993431530892E-005   9.7714568280104787E-006
  0.20500000000000002        2.2569750153955223E-004   1.1023408509541919E-005   1.0288933289962161E-005
  0.20999999999999999        2.2616408421818039E-004   1.1026075691547362E-005   1.0831858888131269E-005
  0.21500000000000000        2.2665515440362455E-004   1.1029021113070855E-005   1.1401562132319532E-005
  0.22000000000000000        2.2717191129721144E-004   1.1032273593524919E-005   1.1999435468784364E-005
  0.22500000000000001        2.2771561534518488E-004   1.1035864906127714E-005   1.2626938449911137E-005
  0.23000000000000001        2.2828759108262521E-004   1.1039830073927012E-005   1.3285601039784997E-005
  0.23500000000000001        2.2888923010618988E-004   1.1044207694242030E-005   1.3977027060715463E-005
  0.23999999999999999        2.2952199417995291E-004   1.1049040293994523E-005   1.4702897785805665E-005
  0.24500000000000000        2.3018741847864727E-004   1.1054374718563187E-005   1.5464975682678848E-005
  0.25000000000000000        2.3088711497261933E-004   1.1060262556956905E-005   1.6265108313475198E-005
  0.25500000000000000        2.3162277595879230E-004   1.1066760606259752E-005   1.7105232396212208E-005
  0.26000000000000001        2.3239617774189626E-004   1.1073931378449563E-005   1.7987378032554722E-005
  0.26500000000000001        2.3320918447016092E-004   1.1081843652827383E-005   1.8913673106966571E-005
  0.27000000000000002        2.3406375212957388E-004   1.1090573077410829E-005   1.9886347862108777E-005
  0.27500000000000002        2.3496193270068188E-004   1.1100202822732849E-005   2.0907739655207825E-005
  0.28000000000000003        2.3590587848175106E-004   1.1110824291539414E-005   2.1980297899931434E-005
  0.28500000000000003        2.3689784658189957E-004   1.1122537887884635E-005   2.3106589198086922E-005
  0.28999999999999998        2.3794020358756869E-004   1.1135453849067146E-005   2.4289302665174130E-005
  0.29499999999999998        2.3903543040540242E-004   1.1149693143722580E-005   2.5531255453498449E-005
  0.29999999999999999        2.4018612728425300E-004   1.1165388439167249E-005   2.6835398476153464E-005
  0.30499999999999999        2.4139501901861987E-004   1.1182685140758625E-005   2.8204822334724661E-005
  0.31000000000000000        2.4266496033535287E-004   1.1201742505578408E-005   2.9642763453038081E-005
  0.31500000000000000        2.4399894146490077E-004   1.1222734832130815E-005   3.1152610418660791E-005
  0.32000000000000001        2.4540009389776370E-004   1.1245852726958445E-005   3.2737910533168627E-005
  0.32500000000000001        2.4687169632609435E-004   1.1271304448085101E-005   3.4402376571404119E-005
  0.33000000000000002        2.4841718076959614E-004   1.1299317323975030E-005   3.6149893749055188E-005
  0.33500000000000002        2.5004013888396247E-004   1.1330139245226550E-005   3.7984526896884712E-005
  0.34000000000000002        2.5174432844910318E-004   1.1364040224475509E-005   3.9910527838823461E-005
  0.34500000000000003        2.5353368003328013E-004   1.1401314017954234E-005   4.1932342969892305E-005
  0.35000000000000003        2.5541230382804454E-004   1.1442279799828096E-005   4.4054621028546292E-005
  0.35499999999999998        2.5738449664749623E-004   1.1487283877818305E-005   4.6282221056506177E-005
  0.35999999999999999        2.5945474908389306E-004   1.1536701435735700E-005   4.8620220537479207E-005
  0.36499999999999999        2.6162775280999024E-004   1.1590938285434453E-005   5.1073923704335233E-005
  0.37000000000000000        2.6390840801670509E-004   1.1650432607409736E-005   5.3648870002313029E-005
  0.37500000000000000        2.6630183097275375E-004   1.1715656655898897E-005   5.6350842693658554E-005
  0.38000000000000000        2.6881336169080173E-004   1.1787118401023844E-005   5.9185877586751062E-005
  0.38500000000000001        2.7144857168240132E-004   1.1865363077387312E-005   6.2160271870239172E-005
  0.39000000000000001        2.7421327178154625E-004   1.1950974605796282E-005   6.5280593029981335E-005
  0.39500000000000002        2.7711352001406756E-004   1.2044576852650511E-005   6.8553687823681115E-005
  0.40000000000000002        2.8015562948731062E-004   1.2146834690245597E-005   7.1986691284990105E-005
  0.40500000000000003        2.8334617627158437E-004   1.2258454821052723E-005   7.5587035725560429E-005
  0.41000000000000003        2.8669200724175712E-004   1.2380186330202161E-005   7.9362459700045991E-005
  0.41500000000000004        2.9020024784409562E-004   1.2512820933138598E-005   8.3321016895387132E-005
  0.41999999999999998        2.9387830975002350E-004   1.2657192889907213E-005   8.7471084901874515E-005
  0.42499999999999999        2.9773389835490718E-004   1.2814178563861867E-005   9.1821373819518404E-005
  0.42999999999999999        3.0177502007630163E-004   1.2984695610745377E-005   9.6380934649104689E-005
  0.43500000000000000        3.0600998940230693E-004   1.3169701793926748E-005   1.0115916741310299E-004
  0.44000000000000000        3.1044743563683280E-004   1.3370193432791022E-005   1.0616582894725612E-004
  0.44500000000000001        3.1509630928468034E-004   1.3587203503409994E-005   1.1141104029932937E-004
  0.45000000000000001        3.1996588801544771E-004   1.3821799423076610E-005   1.1690529366709800E-004
  0.45500000000000002        3.2506578214141422E-004   1.4075080562351840E-005   1.2265945880333385E-004
  0.46000000000000002        3.3040593954077670E-004   1.4348175539171312E-005   1.2868478881128512E-004
  0.46500000000000002        3.3599664995399403E-004   1.4642239358513165E-005   1.3499292525006568E-004
  0.47000000000000003        3.4184854857755546E-004   1.4958450467429039E-005   1.4159590246547692E-004
  0.47500000000000003        3.4797261887634952E-004   1.5298007798328808E-005   1.4850615105823915E-004
  0.47999999999999998        3.5438019453298407E-004   1.5662127872933810E-005   1.5573650039837135E-004
  0.48499999999999999        3.6108296045004424E-004   1.6052042035184918E-005   1.6330018009177660E-004
  0.48999999999999999        3.6809295271938579E-004   1.6468993873794264E-005   1.7121082030288498E-004
  0.49500000000000000        3.7542255747130885E-004   1.6914236884520721E-005   1.7948245083573749E-004
  0.50000000000000000        3.8308450851587194E-004   1.7389032409309718E-005   1.8812949887514471E-004
  0.50500000000000000        3.9109188368883661E-004   1.7894647875013476E-005   1.9716678528971141E-004
  0.51000000000000001        3.9945809981583539E-004   1.8432355339422741E-005   2.0660951939964920E-004
  0.51500000000000001        4.0819690621045677E-004   1.9003430337714713E-005   2.1647329211451889E-004
  0.52000000000000002        4.1732237662511426E-004   1.9609151008985547E-005   2.2677406734947835E-004
  0.52500000000000002        4.2684889957791234E-004   2.0250797470970991E-005   2.3752817163331615E-004
  0.53000000000000003        4.3679116698430579E-004   2.0929651401850665E-005   2.4875228182766367E-004
  0.53500000000000003        4.4716416102925748E-004   2.1646995781457141E-005   2.6046341088434120E-004
  0.54000000000000004        4.5798313922386564E-004   2.2404114740337045E-005   2.7267889157687428E-004
  0.54500000000000004        4.6926361760011399E-004   2.3202293463828104E-005   2.8541635815287181E-004
  0.55000000000000004        4.8102135200849049E-004   2.4042818099364871E-005   2.9869372586619137E-004
  0.55500000000000005        4.9327231749573142E-004   2.4926975618254741E-005   3.1252916836162892E-004
  0.56000000000000005        5.0603268575383914E-004   2.5856053587762992E-005   3.2694109290021131E-004
  0.56500000000000006        5.1931880064671641E-004   2.6831339815087478E-005   3.4194811343002255E-004
  0.57000000000000006        5.3314715183719807E-004   2.7854121831285997E-005   3.5756902152563334E-004
  0.57500000000000007        5.4753434655474911E-004   2.8925686190072982E-005   3.7382275523866561E-004
  0.57999999999999996        5.6249707956256857E-004   3.0047317563324411E-005   3.9072836592245669E-004
  0.58499999999999996        5.7805210140198090E-004   3.1220297621865991E-005   4.0830498311509423E-004
  0.58999999999999997        5.9421618501169157E-004   3.2445903696491030E-005   4.2657177758695630E-004
  0.59499999999999997        6.1100609083939025E-004   3.3725407220026762E-005   4.4554792268104509E-004
  0.59999999999999998        6.2843853058305551E-004   3.5060071956562805E-005   4.6525255409654446E-004
  0.60499999999999998        6.4653012971881683E-004   3.6451152028631255E-005   4.8570472828778847E-004
  0.60999999999999999        6.6529738899106660E-004   3.7899889757174267E-005   5.0692337967181422E-004
  0.61499999999999999        6.8475664505828295E-004   3.9407513332560389E-005   5.2892727685761409E-004
  0.62000000000000000        7.0492403050445541E-004   4.0975234337741953E-005   5.5173497812855885E-004
  0.62500000000000000        7.2581543344069814E-004   4.2604245146913952E-005   5.7536478642598269E-004
  0.63000000000000000        7.4744645693427690E-004   4.4295716224774112E-005   5.9983470409620348E-004
  0.63500000000000001        7.6983237851259054E-004   4.6050793352736521E-005   6.2516238767490299E-004
  0.64000000000000001        7.9298810999730955E-004   4.7870594809244970E-005   6.5136510299157783E-004
  0.64500000000000002        8.1692815792868637E-004   4.9756208531706384E-005   6.7845968088241075E-004
  0.65000000000000002        8.4166658484181498E-004   5.1708689287546942E-005   7.0646247380212344E-004
  0.65500000000000003        8.6721697165519540E-004   5.3729055881512762E-005   7.3538931362414003E-004
  0.66000000000000003        8.9359238142727954E-004   5.5818288425620200E-005   7.6525547091348578E-004
  0.66500000000000004        9.2080532472873274E-004   5.7977325697134068E-005   7.9607561594837123E-004
  0.67000000000000004        9.4886772686701172E-004   6.0207062608642955E-005   8.2786378175432748E-004
  0.67500000000000004        9.7779089718561885E-004   6.2508347812731882E-005   8.6063332939936561E-004
  0.68000000000000005        1.0075855006433027E-003   6.4881981461958950E-005   8.9439691577983445E-004
  0.68500000000000005        1.0382615318587131E-003   6.7328713142845791E-005   9.2916646410512286E-004
  0.69000000000000006        1.0698282917839398E-003   6.9849240000428766E-005   9.6495313726510017E-004
  0.69500000000000006        1.1022943671463305E-003   7.2444205067620504E-005   1.0017673142377083E-003
  0.70000000000000007        1.1356676127723311E-003   7.5114195811230592E-005   1.0396185696659912E-003
  0.70499999999999996        1.1699551368803140E-003   7.7859742904030503E-005   1.0785156567042057E-003
  0.70999999999999996        1.2051632894018584E-003   8.0681319229751949E-005   1.1184664932024461E-003
  0.71499999999999997        1.2412976533631506E-003   8.3579339125417534E-005   1.1594781512684021E-003
  0.71999999999999997        1.2783630393306184E-003   8.6554157862954816E-005   1.2015568502144276E-003
  0.72499999999999998        1.3163634828978663E-003   8.9606071369664514E-005   1.2447079528682100E-003
  0.72999999999999998        1.3553022451650242E-003   9.2735316184841925E-005   1.2889359651964848E-003
  0.73499999999999999        1.3951818161370172E-003   9.5942069647708930E-005   1.3342445391639796E-003
  0.73999999999999999        1.4360039209443014E-003   9.9226450309823801E-005   1.3806364787243067E-003
  0.74500000000000000        1.4777695287687789E-003   1.0258851856333241E-004   1.4281137488161883E-003
  0.75000000000000000        1.5204788643387985E-003   1.0602827747480169E-004   1.4766774872176308E-003
  0.75500000000000000        1.5641314218408974E-003   1.0954567381297063E-004   1.5263280190923579E-003
  0.76000000000000001        1.6087259810820670E-003   1.1314059925755220E-004   1.5770648740473772E-003
  0.76500000000000001        1.6542606257251634E-003   1.1681289177524804E-004   1.6288868055077995E-003
  0.77000000000000002        1.7007327634113102E-003   1.2056233714836556E-004   1.6817918122054524E-003
  0.77500000000000002        1.7481391475771633E-003   1.2438867064088919E-004   1.7357771615705553E-003
  0.78000000000000003        1.7964759007711526E-003   1.2829157878650751E-004   1.7908394148117227E-003
  0.78500000000000003        1.8457385392716720E-003   1.3227070128295931E-004   1.8469744534676930E-003
  0.79000000000000004        1.8959219988109392E-003   1.3632563297708708E-004   1.9041775072151745E-003
  0.79500000000000004        1.9470206612113678E-003   1.4045592592520329E-004   1.9624431827200374E-003
  0.80000000000000004        1.9990283817459742E-003   1.4466109151372160E-004   2.0217654933242031E-003
  0.80500000000000005        2.0519385170407354E-003   1.4894060262549667E-004   2.0821378893675093E-003
  0.81000000000000005        2.1057439533446604E-003   1.5329389583792208E-004   2.1435532889520735E-003
  0.81500000000000006        2.1604371350022215E-003   1.5772037363953576E-004   2.2060041089665690E-003
  0.82000000000000006        2.2160100929728226E-003   1.6221940665266883E-004   2.2694822961983750E-003
  0.82500000000000007        2.2724544732524816E-003   1.6679033585050520E-004   2.3339793583734719E-003
  0.83000000000000007        2.3297615650642181E-003   1.7143247475781892E-004   2.3994863949758469E-003
  0.83499999999999996        2.3879223286951408E-003   1.7614511162556689E-004   2.4659941277109638E-003
  0.83999999999999997        2.4469274228698184E-003   1.8092751157044085E-004   2.5334929304906659E-003
  0.84499999999999997        2.5067672315614133E-003   1.8577891867143005E-004   2.6019728588294370E-003
  0.84999999999999998        2.5674318901532998E-003   1.9069855801634276E-004   2.6714236785551309E-003
  0.85499999999999998        2.6289113108756328E-003   1.9568563769217480E-004   2.7418348937489506E-003
  0.85999999999999999        2.6911952074517372E-003   2.0073935071404623E-004   2.8131957738422274E-003
  0.86499999999999999        2.7542731189000875E-003   2.0585887688829573E-004   2.8854953798085081E-003
  0.87000000000000000        2.8181344324473396E-003   2.1104338460610465E-004   2.9587225894006333E-003
  0.87500000000000000        2.8827684055173571E-003   2.1629203256477673E-004   3.0328661213927738E-003
  0.88000000000000000        2.9481641867697894E-003   2.2160397141449524E-004   3.1079145587970406E-003
  0.88500000000000001        3.0143108361700296E-003   2.2697834532903790E-004   3.1838563710330993E-003
  0.89000000000000001        3.0811973440796007E-003   2.3241429349951580E-004   3.2606799350375698E-003
  0.89500000000000002        3.1488126493629245E-003   2.3791095155075066E-004   3.3383735553073847E-003
  0.90000000000000002        3.2171456565124627E-003   2.4346745288039470E-004   3.4169254828780088E-003
  0.90500000000000003        3.2861852517996502E-003   2.4908292992133359E-004   3.4963239332435696E-003
  0.91000000000000003        3.3559203184640508E-003   2.5475651532831005E-004   3.5765571032310775E-003
  0.91500000000000004        3.4263397509569512E-003   2.6048734309002395E-004   3.6576131868460413E-003
  0.92000000000000004        3.4974324682599317E-003   2.6627454956829511E-004   3.7394803901102361E-003
  0.92500000000000004        3.5691874263013238E-003   2.7211727446608571E-004   3.8221469449165610E-003
  0.93000000000000005        3.6415936294967653E-003   2.7801466172642646E-004   3.9056011219282022E-003
  0.93500000000000005        3.7146401414416860E-003   2.8396586036444279E-004   3.9898312425522284E-003
  0.94000000000000006        3.7883160947855725E-003   2.8997002523481951E-004   4.0748256900194008E-003
  0.94500000000000006        3.8626107003191554E-003   2.9602631773716645E-004   4.1605729196035560E-003
  0.95000000000000007        3.9375132553064116E-003   3.0213390646179587E-004   4.2470614680151812E-003
  0.95500000000000007        4.0130131510943178E-003   3.0829196777851589E-004   4.3342799620042357E-003
  0.95999999999999996        4.0890998800332274E-003   3.1449968637103622E-004   4.4222171262081238E-003
  0.96499999999999997        4.1657630417412357E-003   3.2075625571962565E-004   4.5108617902804935E-003
  0.96999999999999997        4.2429923487453305E-003   3.2706087853461572E-004   4.6002028953368527E-003
  0.97499999999999998        4.3207776315324214E-003   3.3341276714337091E-004   4.6902294997522133E-003
  0.97999999999999998        4.3991088430422407E-003   3.3981114383325740E-004   4.7809307843459867E-003
  0.98499999999999999        4.4779760626338563E-003   3.4625524115312613E-004   4.8722960569883437E-003
  0.98999999999999999        4.5573694995567505E-003   3.5274430217576227E-004   4.9643147566615902E-003
  0.99500000000000000        4.6372794959564445E-003   3.5927758072367512E-004   5.0569764570092606E-003
   1.0000000000000000        4.7176965294437982E-003   3.6585434156053911E-004   5.1502708694046197E-003
   1.0050000000000001        4.7986112152562255E-003   3.7247386055052337E-004   5.2441878455690852E-003
   1.0100000000000000        4.8800143080377743E-003   3.7913542478764658E-004   5.3387173797702185E-003
   1.0150000000000001        4.9618967032642848E-003   3.8583833269723364E-004   5.4338496106275157E-003
   1.0200000000000000        5.0442494383383420E-003   3.9258189411143580E-004   5.5295748225532432E-003
   1.0249999999999999        5.1270636933781468E-003   3.9936543032072604E-004   5.6258834468542332E-003
   1.0300000000000000        5.2103307917225911E-003   4.0618827410313335E-004   5.7227660625195778E-003
   1.0349999999999999        5.2940422001747133E-003   4.1304976973297850E-004   5.8202133967174621E-003
   1.0400000000000000        5.3781895290034663E-003   4.1994927297068742E-004   5.9182163250240368E-003
   1.0449999999999999        5.4627645317236800E-003   4.2688615103525892E-004   6.0167658714050413E-003
   1.0500000000000000        5.5477591046723682E-003   4.3385978256082542E-004   6.1158532079706868E-003
   1.0549999999999999        5.6331652863988212E-003   4.4086955753868870E-004   6.2154696545224843E-003
   1.0600000000000001        5.7189752568847741E-003   4.4791487724611884E-004   6.3156066779101435E-003
   1.0649999999999999        5.8051813366101169E-003   4.5499515416314284E-004   6.4162558912151564E-003
   1.0700000000000001        5.8917759854786571E-003   4.6210981187847394E-004   6.5174090527770701E-003
   1.0750000000000000        5.9787518016171685E-003   4.6925828498562338E-004   6.6190580650772437E-003
   1.0800000000000001        6.0661015200609136E-003   4.7644001897024417E-004   6.7211949734940057E-003
   1.0850000000000000        6.1538180113371250E-003   4.8365447008961169E-004   6.8238119649421487E-003
   1.0900000000000001        6.2418942799576374E-003   4.9090110524512649E-004   6.9269013664091765E-003
   1.0950000000000000        6.3303234628311273E-003   4.9817940184866921E-004   7.0304556433992789E-003
   1.1000000000000001        6.4190988276044362E-003   5.0548884768355086E-004   7.1344673982959806E-003
   1.1050000000000000        6.5082137709419315E-003   5.1282894076076909E-004   7.2389293686530151E-003
   1.1100000000000001        6.5976618167513344E-003   5.2019918917123775E-004   7.3438344254227409E-003
   1.1150000000000000        6.6874366143634990E-003   5.2759911093457426E-004   7.4491755711304543E-003
   1.1200000000000001        6.7775319366735936E-003   5.3502823384503730E-004   7.5549459380025146E-003
   1.1250000000000000        6.8679416782497704E-003   5.4248609531509350E-004   7.6611387860555267E-003
   1.1300000000000001        6.9586598534159888E-003   5.4997224221713722E-004   7.7677475011532719E-003
   1.1350000000000000        7.0496805943140988E-003   5.5748623072376230E-004   7.8747655930375450E-003
   1.1400000000000001        7.1409981489505628E-003   5.6502762614701646E-004   7.9821866933386752E-003
   1.1450000000000000        7.2326068792324862E-003   5.7259600277699693E-004   8.0900045535708277E-003
   1.1500000000000001        7.3245012589973225E-003   5.8019094372013357E-004   8.1982130431170318E-003
   1.1550000000000000        7.4166758720401694E-003   5.8781204073746684E-004   8.3068061472081241E-003
   1.1599999999999999        7.5091254101422250E-003   5.9545889408320134E-004   8.4157779648999006E-003
   1.1650000000000000        7.6018446711037220E-003   6.0313111234378642E-004   8.5251227070518819E-003
   1.1699999999999999        7.6948285567845307E-003   6.1082831227778501E-004   8.6348346943110662E-003
   1.1750000000000000        7.7880720711546482E-003   6.1855011865669465E-004   8.7449083551039367E-003
   1.1799999999999999        7.8815703183575947E-003   6.2629616410695798E-004   8.8553382236390352E-003
   1.1850000000000001        7.9753185007884874E-003   6.3406608895330053E-004   8.9661189379229931E-003
   1.1899999999999999        8.0693119171889021E-003   6.4185954106356011E-004   9.0772452377919643E-003
   1.1950000000000001        8.1635459607604828E-003   6.4967617569515902E-004   9.1887119629605399E-003
   1.2000000000000000        8.2580161172984695E-003   6.5751565534330426E-004   9.3005140510899597E-003
   1.2050000000000001        8.3527179633469673E-003   6.6537764959106582E-004   9.4126465358771588E-003
   1.2100000000000000        8.4476471643767231E-003   6.7326183496138007E-004   9.5251045451660715E-003
   1.2150000000000001        8.5427994729870595E-003   6.8116789477111223E-004   9.6378832990823820E-003
   1.2200000000000000        8.6381707271322595E-003   6.8909551898719743E-004   9.7509781081928492E-003
   1.2250000000000001        8.7337568483737242E-003   6.9704440408495415E-004   9.8643843716901356E-003
   1.2300000000000000        8.8295538401582403E-003   7.0501425290860715E-004   9.9780975756038406E-003
   1.2350000000000001        8.9255577861232296E-003   7.1300477453407202E-004   1.0092113291038571E-002
   1.2400000000000000        9.0217648484289138E-003   7.2101568413400030E-004   1.0206427172439523E-002
   1.2450000000000001        9.1181712661185833E-003   7.2904670284517443E-004   1.0321034955885992E-002
   1.2500000000000000        9.2147733535064159E-003   7.3709755763820561E-004   1.0435932457413283E-002


==> Ancillary/Fig2/qbarq_K33_T125.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        5.1137143361263228E-004   2.2991764487111928E-005   0.0000000000000000     
   5.0000000000000001E-003   5.1139605221440880E-004   2.2992060627448377E-005   1.5899542173517925E-006
   1.0000000000000000E-002   5.1146994492837911E-004   2.2992950869585191E-005   3.1823723380241900E-006
   1.4999999999999999E-002   5.1159322252454617E-004   2.2994440687231685E-005   4.7797217137996199E-006
   2.0000000000000000E-002   5.1176606976650267E-004   2.2996539237702110E-005   6.3844765960176918E-006
   2.5000000000000001E-002   5.1198874563176749E-004   2.2999259413762201E-005   7.9991215919239845E-006
   2.9999999999999999E-002   5.1226158362016713E-004   2.3002617916510749E-005   9.6261551288764692E-006
   3.5000000000000003E-002   5.1258499215016612E-004   2.3006635349591212E-005   1.1268092928975331E-005
   4.0000000000000001E-002   5.1295945504302388E-004   2.3011336335110967E-005   1.2927471496645490E-005
   4.4999999999999998E-002   5.1338553209461456E-004   2.3016749651726642E-005   1.4606851621641502E-005
   5.0000000000000003E-002   5.1386385973471195E-004   2.3022908395432745E-005   1.6308821899884320E-005
   5.5000000000000000E-002   5.1439515177349564E-004   2.3029850163667312E-005   1.8036002274455524E-005
   5.9999999999999998E-002   5.1498020023498176E-004   2.3037617263421125E-005   1.9791047598992958E-005
   6.5000000000000002E-002   5.1561987627702884E-004   2.3046256944106243E-005   2.1576651225620458E-005
   7.0000000000000007E-002   5.1631513119749931E-004   2.3055821656003465E-005   2.3395548619435548E-005
   7.4999999999999997E-002   5.1706699752608999E-004   2.3066369335166453E-005   2.5250521001442954E-005
   8.0000000000000002E-002   5.1787659020125464E-004   2.3077963715710769E-005   2.7144399021681781E-005
   8.5000000000000006E-002   5.1874510783155568E-004   2.3090674670457933E-005   2.9080066464128901E-005
   8.9999999999999997E-002   5.1967383404067312E-004   2.3104578580935838E-005   3.1060463984790717E-005
   9.5000000000000001E-002   5.2066413889518420E-004   2.3119758737755773E-005   3.3088592884191359E-005
  0.10000000000000001        5.2171748041409804E-004   2.3136305772390264E-005   3.5167518915266853E-005
  0.10500000000000000        5.2283540615898354E-004   2.3154318121362937E-005   3.7300376127429528E-005
  0.11000000000000000        5.2401955490337371E-004   2.3173902523828499E-005   3.9490370747328315E-005
  0.11500000000000000        5.2527165837995256E-004   2.3195174553464721E-005   4.1740785096548526E-005
  0.12000000000000000        5.2659354310383979E-004   2.3218259185515444E-005   4.4054981546208043E-005
  0.12500000000000000        5.2798713227007786E-004   2.3243291399710687E-005   4.6436406508085115E-005
  0.13000000000000000        5.2945444772319918E-004   2.3270416819642481E-005   4.8888594461573625E-005
  0.13500000000000001        5.3099761199650400E-004   2.3299792388988932E-005   5.1415172015393779E-005
  0.14000000000000001        5.3261885041840367E-004   2.3331587084750020E-005   5.4019862002594811E-005
  0.14499999999999999        5.3432049328290413E-004   2.3365982667381474E-005   5.6706487606964201E-005
  0.14999999999999999        5.3610497808097908E-004   2.3403174467383611E-005   5.9478976518512369E-005
  0.15500000000000000        5.3797485178925478E-004   2.3443372207515428E-005   6.2341365115219449E-005
  0.16000000000000000        5.3993277321206308E-004   2.3486800859355955E-005   6.5297802667727798E-005
  0.16500000000000001        5.4198151537253228E-004   2.3533701532421388E-005   6.8352555563121290E-005
  0.17000000000000001        5.4412396794798032E-004   2.3584332393464095E-005   7.1510011543363987E-005
  0.17500000000000002        5.4636313974442882E-004   2.3638969612926631E-005   7.4774683953369200E-005
  0.17999999999999999        5.4870216120460433E-004   2.3697908334798887E-005   7.8151215993033684E-005
  0.18500000000000000        5.5114428694329361E-004   2.3761463665331032E-005   8.1644384966903603E-005
  0.19000000000000000        5.5369289830341098E-004   2.3829971675191366E-005   8.5259106524440844E-005
  0.19500000000000001        5.5635150592559391E-004   2.3903790408733325E-005   8.9000438883128009E-005
  0.20000000000000001        5.5912375232357097E-004   2.3983300893057493E-005   9.2873587025879529E-005
  0.20500000000000002        5.6201341445696244E-004   2.4068908138536549E-005   9.6883906863440842E-005
  0.20999999999999999        5.6502440629254910E-004   2.4161042121429389E-005   1.0103690935162731E-004
  0.21500000000000000        5.6816078134441718E-004   2.4260158738167625E-005   1.0533826455240700E-004
  0.22000000000000000        5.7142673518271775E-004   2.4366740719878792E-005   1.0979380562694544E-004
  0.22500000000000001        5.7482660790011085E-004   2.4481298494748434E-005   1.1440953274785051E-004
  0.23000000000000001        5.7836488652426301E-004   2.4604370984953119E-005   1.1919161691690481E-004
  0.23500000000000001        5.8204620736406528E-004   2.4736526324160445E-005   1.2414640367366681E-004
  0.23999999999999999        5.8587535827651926E-004   2.4878362481034695E-005   1.2928041667934902E-004
  0.24500000000000000        5.8985728084051507E-004   2.5030507773856019E-005   1.3460036115945018E-004
  0.25000000000000000        5.9399707242300094E-004   2.5193621261305940E-005   1.4011312718762789E-004
  0.25500000000000000        5.9829998812232523E-004   2.5368392994740810E-005   1.4582579279238895E-004
  0.26000000000000001        6.0277144257281270E-004   2.5555544117912295E-005   1.5174562686719051E-004
  0.26500000000000001        6.0741701159395048E-004   2.5755826801138940E-005   1.5788009186366557E-004
  0.27000000000000002        6.1224243366687231E-004   2.5970023998413629E-005   1.6423684624675567E-004
  0.27500000000000002        6.1725361122019306E-004   2.6198949017865129E-005   1.7082374668971864E-004
  0.28000000000000003        6.2245661170663594E-004   2.6443444898376580E-005   1.7764884998614015E-004
  0.28500000000000003        6.2785766845132977E-004   2.6704383587980509E-005   1.8472041465535430E-004
  0.28999999999999998        6.3346318125215328E-004   2.6982664922856860E-005   1.9204690221699333E-004
  0.29499999999999998        6.3927971671205882E-004   2.7279215409292953E-005   1.9963697810979110E-004
  0.29999999999999999        6.4531400828294857E-004   2.7594986814734206E-005   2.0749951222928602E-004
  0.30499999999999999        6.5157295600039257E-004   2.7930954577951720E-005   2.1564357905866409E-004
  0.31000000000000000        6.5806362588830707E-004   2.8288116052249781E-005   2.2407845736673574E-004
  0.31500000000000000        6.6479324901262953E-004   2.8667488599388818E-005   2.3281362944691544E-004
  0.32000000000000001        6.7176922016309567E-004   2.9070107555360801E-005   2.4185877987110814E-004
  0.32500000000000001        6.7899909614238562E-004   2.9497024092171636E-005   2.5122379373260402E-004
  0.33000000000000002        6.8649059364226219E-004   2.9949303002223702E-005   2.6091875435247546E-004
  0.33500000000000002        6.9425158668677935E-004   3.0428020433625323E-005   2.7095394042454921E-004
  0.34000000000000002        7.0229010362332276E-004   3.0934261605692748E-005   2.8133982257483585E-004
  0.34500000000000003        7.1061432364304589E-004   3.1469118533988695E-005   2.9208705931229174E-004
  0.35000000000000003        7.1923257281330806E-004   3.2033687793441934E-005   3.0320649234909789E-004
  0.35499999999999998        7.2815331960590678E-004   3.2629068346431076E-005   3.1470914127010194E-004
  0.35999999999999999        7.3738516990634259E-004   3.3256359460257717E-005   3.2660619753285819E-004
  0.36499999999999999        7.4693686149095086E-004   3.3916658735275148E-005   3.3890901778175033E-004
  0.37000000000000000        7.5681725796059474E-004   3.4611060261215849E-005   3.5162911646194301E-004
  0.37500000000000000        7.6703534212164775E-004   3.5340652915127641E-005   3.6477815772153175E-004
  0.38000000000000000        7.7760020880727457E-004   3.6106518809959474E-005   3.7836794659306663E-004
  0.38500000000000001        7.8852105713448370E-004   3.6909731898409000E-005   3.9241041944877958E-004
  0.39000000000000001        7.9980718219511396E-004   3.7751356732328307E-005   4.0691763372720404E-004
  0.39500000000000002        8.1146796618179534E-004   3.8632447373937529E-005   4.2190175693248628E-004
  0.40000000000000002        8.2351286895298778E-004   3.9554046451453342E-005   4.3737505491163106E-004
  0.40500000000000003        8.3595141804443721E-004   4.0517184348608216E-005   4.5334987941888995E-004
  0.41000000000000003        8.4879319813777271E-004   4.1522878514990131E-005   4.6983865498090657E-004
  0.41500000000000004        8.6204784000049333E-004   4.2572132882217055E-005   4.8685386508057508E-004
  0.41999999999999998        8.7572500891520857E-004   4.3665937369684073E-005   5.0440803768222824E-004
  0.42499999999999999        8.8983439261970958E-004   4.4805267462971688E-005   5.2251373012541548E-004
  0.42999999999999999        9.0438568878318409E-004   4.5991083847936461E-005   5.4118351341928103E-004
  0.43500000000000000        9.1938859204767688E-004   4.7224332083965558E-005   5.6042995597436042E-004
  0.44000000000000000        9.3485278066760100E-004   4.8505942300785879E-005   5.8026560681329520E-004
  0.44500000000000001        9.5078790278383947E-004   4.9836828904504296E-005   6.0070297830669330E-004
  0.45000000000000001        9.6720356237249452E-004   5.1217890280122492E-005   6.2175452848485275E-004
  0.45500000000000002        9.8410930491184940E-004   5.2650008479548571E-005   6.4343264298049403E-004
  0.46000000000000002        1.0015146028142954E-003   5.4134048886024867E-005   6.6574961666170335E-004
  0.46500000000000002        1.0194288406730767E-003   5.5670859847850866E-005   6.8871763501825623E-004
  0.47000000000000003        1.0378613003764012E-003   5.7261272276225017E-005   7.1234875536785943E-004
  0.47500000000000003        1.0568211461439946E-003   5.8906099203919427E-005   7.3665488795215007E-004
  0.47999999999999998        1.0763174095432258E-003   6.0606135303281690E-005   7.6164777699486326E-004
  0.48499999999999999        1.0963589745437358E-003   6.2362156363710483E-005   7.8733898179687888E-004
  0.48999999999999999        1.1169545626707692E-003   6.4174918730232840E-005   8.1373985794452929E-004
  0.49500000000000000        1.1381127183183533E-003   6.6045158706126117E-005   8.4086153870874670E-004
  0.50000000000000000        1.1598417942838772E-003   6.7973591923652964E-005   8.6871491671315334E-004
  0.50500000000000000        1.1821499375855818E-003   6.9960912687914626E-005   8.9731062594925652E-004
  0.51000000000000001        1.2050450756239674E-003   7.2007793299586466E-005   9.2665902421616296E-004
  0.51500000000000001        1.2285349027470773E-003   7.4114883362872395E-005   9.5677017606107773E-004
  0.52000000000000002        1.2526268672781145E-003   7.6282809085425230E-005   9.8765383629489077E-004
  0.52500000000000002        1.2773281590618705E-003   7.8512172577229101E-005   1.0193194341546813E-003
  0.53000000000000003        1.3026456975839384E-003   8.0803551155545240E-005   1.0517760581818926E-003
  0.53500000000000003        1.3285861207138149E-003   8.3157496663001216E-005   1.0850324418811999E-003
  0.54000000000000004        1.3551557741196005E-003   8.5574534805755350E-005   1.1190969502210687E-003
  0.54500000000000004        1.3823607013983476E-003   8.8055164518435140E-005   1.1539775670319152E-003
  0.55000000000000004        1.4102066349619188E-003   9.0599857362203752E-005   1.1896818833532371E-003
  0.55500000000000005        1.4386989877139347E-003   9.3209056961915553E-005   1.2262170867748392E-003
  0.56000000000000005        1.4678428455486216E-003   9.5883178487840424E-005   1.2635899518120026E-003
  0.56500000000000006        1.4976429606975634E-003   9.8622608186930754E-005   1.3018068313478289E-003
  0.57000000000000006        1.5281037459452637E-003   1.0142770296803890E-004   1.3408736491699125E-003
  0.57500000000000007        1.5592292697292952E-003   1.0429879004491714E-004   1.3807958936218195E-003
  0.57999999999999996        1.5910232521355798E-003   1.0723616664022781E-004   1.4215786123832933E-003
  0.58499999999999996        1.6234890617941322E-003   1.1024009975318553E-004   1.4632264083865093E-003
  0.58999999999999997        1.6566297136754117E-003   1.1331082599284226E-004   1.5057434368691675E-003
  0.59499999999999997        1.6904478677823636E-003   1.1644855147842828E-004   1.5491334035587472E-003
  0.59999999999999998        1.7249458287283328E-003   1.1965345180757654E-004   1.5933995639760236E-003
  0.60499999999999998        1.7601255461862102E-003   1.2292567209268575E-004   1.6385447238400457E-003
  0.60999999999999999        1.7959886161898299E-003   1.2626532706515041E-004   1.6845712405508366E-003
  0.61499999999999999        1.8325362832642262E-003   1.2967250124665928E-004   1.7314810257210438E-003
  0.62000000000000000        1.8697694433576074E-003   1.3314724918630320E-004   1.7792755487224716E-003
  0.62500000000000000        1.9076886475441928E-003   1.3668959576178166E-004   1.8279558412091057E-003
  0.63000000000000000        1.9462941064638955E-003   1.4029953654260362E-004   1.8775225025739958E-003
  0.63500000000000001        1.9855856954619396E-003   1.4397703821281461E-004   1.9279757062937407E-003
  0.64000000000000001        2.0255629603890065E-003   1.4772203905046336E-004   1.9793152071112129E-003
  0.64500000000000002        2.0662251240204576E-003   1.5153444946074837E-004   2.0315403490043633E-003
  0.65000000000000002        2.1075710930513972E-003   1.5541415255954411E-004   2.0846500738869339E-003
  0.65500000000000003        2.1495994656231020E-003   1.5936100480381959E-004   2.1386429309850010E-003
  0.66000000000000003        2.1923085393353555E-003   1.6337483666530747E-004   2.1935170868322318E-003
  0.66500000000000004        2.2356963196986357E-003   1.6745545334366515E-004   2.2492703358258969E-003
  0.67000000000000004        2.2797605289799163E-003   1.7160263551529967E-004   2.3059001112853863E-003
  0.67500000000000004        2.3244986153959681E-003   1.7581614011398492E-004   2.3634034969550028E-003
  0.68000000000000005        2.3699077626083438E-003   1.8009570113938688E-004   2.4217772388935663E-003
  0.68500000000000005        2.4159848994751531E-003   1.8444103048964860E-004   2.4810177576938099E-003
  0.69000000000000006        2.4627267100154585E-003   1.8885181881422560E-004   2.5411211609762279E-003
  0.69500000000000006        2.5101296435435573E-003   1.9332773638324659E-004   2.6020832561031351E-003
  0.70000000000000007        2.5581899249316714E-003   1.9786843396977290E-004   2.6638995630607312E-003
  0.70499999999999996        2.6069035649612720E-003   2.0247354374144800E-004   2.7265653274588823E-003
  0.70999999999999996        2.6562663707250136E-003   2.0714268015817189E-004   2.7900755336004845E-003
  0.71499999999999997        2.7062739560430745E-003   2.1187544087257468E-004   2.8544249175748038E-003
  0.71999999999999997        2.7569217518598555E-003   2.1667140763024516E-004   2.9196079803315072E-003
  0.72499999999999998        2.8082050165888881E-003   2.2153014716682585E-004   2.9856190006949325E-003
  0.72999999999999998        2.8601188463761524E-003   2.2645121209928585E-004   3.0524520482805941E-003
  0.73499999999999999        2.9126581852539409E-003   2.3143414180884671E-004   3.1201009962789259E-003
  0.73999999999999999        2.9658178351598778E-003   2.3647846331325105E-004   3.1885595340737801E-003
  0.74500000000000000        3.0195924657976264E-003   2.4158369212623108E-004   3.2578211796661441E-003
  0.75000000000000000        3.0739766243182230E-003   2.4674933310224267E-004   3.3278792918761480E-003
  0.75500000000000000        3.1289647448029022E-003   2.5197488126470284E-004   3.3987270822992605E-003
  0.76000000000000001        3.1845511575305987E-003   2.5725982261617101E-004   3.4703576269949866E-003
  0.76500000000000001        3.2407300980150824E-003   2.6260363492907327E-004   3.5427638778892522E-003
  0.77000000000000002        3.2974957157988838E-003   2.6800578851576514E-004   3.6159386738737922E-003
  0.77500000000000002        3.3548420829928993E-003   2.7346574697688158E-004   3.6898747515884994E-003
  0.78000000000000003        3.4127632025523530E-003   2.7898296792708575E-004   3.7645647558748412E-003
  0.78500000000000003        3.4712530162816710E-003   2.8455690369749454E-004   3.8400012498905167E-003
  0.79000000000000004        3.5303054125621421E-003   2.9018700201418089E-004   3.9161767248778144E-003
  0.79500000000000004        3.5899142337980756E-003   2.9587270665231634E-004   3.9930836095797258E-003
  0.80000000000000004        3.6500732835783212E-003   3.0161345806562162E-004   4.0707142792998797E-003
  0.80500000000000005        3.7107763335513895E-003   3.0740869399092376E-004   4.1490610646040286E-003
  0.81000000000000005        3.7720171300138472E-003   3.1325785002773939E-004   4.2281162596620294E-003
  0.81500000000000006        3.8337894002123500E-003   3.1916036019287620E-004   4.3078721302312363E-003
  0.82000000000000006        3.8960868583610996E-003   3.2511565745016766E-004   4.3883209212829165E-003
  0.82500000000000007        3.9589032113771863E-003   3.3112317421552537E-004   4.4694548642749210E-003
  0.83000000000000007        4.0222321643372770E-003   3.3718234283757598E-004   4.5512661840745768E-003
  0.83499999999999996        4.0860674256596608E-003   3.4329259605421052E-004   4.6337471055370016E-003
  0.83999999999999997        4.1504027120164884E-003   3.4945336742544386E-004   4.7168898597446393E-003
  0.84499999999999997        4.2152317529816335E-003   3.5566409174303803E-004   4.8006866899146152E-003
  0.84999999999999998        4.2805482954198695E-003   3.6192420541737101E-004   4.8851298569813420E-003
  0.85499999999999998        4.3463461076239116E-003   3.6823314684210823E-004   4.9702116448619958E-003
  0.85999999999999999        4.4126189832057487E-003   3.7459035673722814E-004   5.0559243654133236E-003
  0.86499999999999999        4.4793607447494331E-003   3.8099527847101705E-004   5.1422603630883815E-003
  0.87000000000000000        4.5465652472323871E-003   3.8744735836164371E-004   5.2292120193022755E-003
  0.87500000000000000        4.6142263812227998E-003   3.9394604595897241E-004   5.3167717565160517E-003
  0.88000000000000000        4.6823380758605690E-003   4.0049079430725971E-004   5.4049320420482636E-003
  0.88500000000000001        4.7508943016294830E-003   4.0708106018940712E-004   5.4936853916237472E-003
  0.89000000000000001        4.8198890729283005E-003   4.1371630435344003E-004   5.5830243726692867E-003
  0.89500000000000002        4.8893164504485937E-003   4.2039599172189818E-004   5.6729416073657392E-003
  0.90000000000000002        4.9591705433669527E-003   4.2711959158480686E-004   5.7634297754663799E-003
  0.90500000000000003        5.0294455113592167E-003   4.3388657777690041E-004   5.8544816168910789E-003
  0.91000000000000003        5.1001355664444551E-003   4.4069642883977692E-004   5.9460899341057223E-003
  0.91500000000000004        5.1712349746660920E-003   4.4754862816963559E-004   6.0382475942963865E-003
  0.92000000000000004        5.2427380576176141E-003   4.5444266415125217E-004   6.1309475313474906E-003
  0.92500000000000004        5.3146391938201382E-003   4.6137803027883361E-004   6.2241827476329703E-003
  0.93000000000000005        5.3869328199588392E-003   4.6835422526437013E-004   6.3179463156295239E-003
  0.93500000000000005        5.4596134319853133E-003   4.7537075313411158E-004   6.4122313793604484E-003
  0.94000000000000006        5.5326755860925989E-003   4.8242712331375879E-004   6.5070311556786791E-003
  0.94500000000000006        5.6061138995693541E-003   4.8952285070294878E-004   6.6023389353972606E-003
  0.95000000000000007        5.6799230515396718E-003   4.9665745573960270E-004   6.6981480842752640E-003
  0.95500000000000007        5.7540977835947591E-003   5.0383046445469533E-004   6.7944520438668757E-003
  0.95999999999999996        5.8286329003222701E-003   5.1104140851795140E-004   6.8912443322412835E-003
  0.96499999999999997        5.9035232697393905E-003   5.1828982527501186E-004   6.9885185445804953E-003
  0.96999999999999997        5.9787638236348910E-003   5.2557525777653647E-004   7.0862683536622251E-003
  0.97499999999999998        6.0543495578258329E-003   5.3289725479974180E-004   7.1844875102344578E-003
  0.97999999999999998        6.1302755323339201E-003   5.4025537086282050E-004   7.2831698432883219E-003
  0.98499999999999999        6.2065368714864970E-003   5.4764916623268624E-004   7.3823092602353620E-003
  0.98999999999999999        6.2831287639468943E-003   5.5507820692645706E-004   7.4818997469953382E-003
  0.99500000000000000        6.3600464626788538E-003   5.6254206470710650E-004   7.5819353680000980E-003
   1.0000000000000000        6.4372852848491469E-003   5.7004031707363662E-004   7.6824102661191794E-003
   1.0050000000000001        6.5148406116726570E-003   5.7757254724616325E-004   7.7833186625123080E-003
   1.0100000000000000        6.5927078882040448E-003   5.8513834414627096E-004   7.8846548564136670E-003
   1.0150000000000001        6.6708826230795128E-003   5.9273730237295531E-004   7.9864132248529673E-003
   1.0200000000000000        6.7493603882124728E-003   6.0036902217448904E-004   8.0885882223175783E-003
   1.0249999999999999        6.8281368184464264E-003   6.0803310941650419E-004   8.1911743803603134E-003
   1.0300000000000000        6.9072076111685249E-003   6.1572917554660381E-004   8.2941663071566946E-003
   1.0349999999999999        6.9865685258866141E-003   6.2345683755574870E-004   8.3975586870158100E-003
   1.0400000000000000        7.0662153837729334E-003   6.3121571793669671E-004   8.5013462798484533E-003
   1.0449999999999999        7.1461440671771953E-003   6.3900544463974917E-004   8.6055239205958672E-003
   1.0500000000000000        7.2263505191115639E-003   6.4682565102601637E-004   8.7100865186227443E-003
   1.0549999999999999        7.3068307427103232E-003   6.5467597581845649E-004   8.8150290570771696E-003
   1.0600000000000001        7.3875808006661995E-003   6.6255606305086001E-004   8.9203465922210439E-003
   1.0649999999999999        7.4685968146458300E-003   6.7046556201500482E-004   9.0260342527332896E-003
   1.0700000000000001        7.5498749646865657E-003   6.7840412720616917E-004   9.1320872389887443E-003
   1.0750000000000000        7.6314114885761399E-003   6.8637141826714972E-004   9.2385008223152820E-003
   1.0800000000000001        7.7132026812177781E-003   6.9436709993100226E-004   9.3452703442312764E-003
   1.0850000000000000        7.7952448939815665E-003   7.0239084196258234E-004   9.4523912156659669E-003
   1.0900000000000001        7.8775345340447896E-003   7.1044231909913225E-004   9.5598589161644404E-003
   1.0950000000000000        7.9600680637218913E-003   7.1852121098996092E-004   9.6676689930794389E-003
   1.1000000000000001        8.0428419997860233E-003   7.2662720213540486E-004   9.7758170607517882E-003
   1.1050000000000000        8.1258529127832754E-003   7.3475998182514872E-004   9.8842987996810537E-003
   1.1100000000000001        8.2090974263411467E-003   7.4291924407606760E-004   9.9931099556881883E-003
   1.1150000000000000        8.2925722164721091E-003   7.5110468756964623E-004   1.0102246339071511E-002
   1.1200000000000001        8.3762740108736747E-003   7.5931601558911193E-004   1.0211703823757617E-002
   1.1250000000000000        8.4601995882256763E-003   7.6755293595633729E-004   1.0321478346448375E-002
   1.1300000000000001        8.5443457774862334E-003   7.7581516096864923E-004   1.0431565905765302E-002
   1.1350000000000000        8.6287094571866532E-003   7.8410240733556150E-004   1.0541962561392461E-002
   1.1400000000000001        8.7132875547267109E-003   7.9241439611556523E-004   1.0652664433218936E-002
   1.1450000000000000        8.7980770456706717E-003   8.0075085265299793E-004   1.0763667700481851E-002
   1.1500000000000001        8.8830749530449567E-003   8.0911150651508535E-004   1.0874968600910888E-002
   1.1550000000000000        8.9682783466381224E-003   8.1749609142920310E-004   1.0986563429875064E-002
   1.1599999999999999        9.0536843423036310E-003   8.2590434522040828E-004   1.1098448539532724E-002
   1.1650000000000000        9.1392901012662536E-003   8.3433600974930962E-004   1.1210620337985205E-002
   1.1699999999999999        9.2250928294321400E-003   8.4279083085028641E-004   1.1323075288435132E-002
   1.1750000000000000        9.3110897767037376E-003   8.5126855827015056E-004   1.1435809908349717E-002
   1.1799999999999999        9.3972782363022801E-003   8.5976894560736597E-004   1.1548820768629725E-002
   1.1850000000000001        9.4836555440777227E-003   8.6829175025100107E-004   1.1662104492784701E-002
   1.1899999999999999        9.5702190778692870E-003   8.7683673332210636E-004   1.1775657756114674E-002
   1.1950000000000001        9.6569662568119496E-003   8.8540365961309515E-004   1.1889477284899140E-002
   1.2000000000000000        9.7438945406944037E-003   8.9399229752962119E-004   1.2003559855593220E-002
   1.2050000000000001        9.8310014293053870E-003   9.0260241903227759E-004   1.2117902294031887E-002
   1.2100000000000000        9.9182844617898471E-003   9.1123379957904133E-004   1.2232501474642108E-002
   1.2150000000000001        1.0005741216012139E-002   9.1988621806836563E-004   1.2347354319663531E-002
   1.2200000000000000        1.0093369307926502E-002   9.2855945678292694E-004   1.2462457798377631E-002
   1.2250000000000001        1.0181166390954821E-002   9.3725330133403962E-004   1.2577808926345914E-002
   1.2300000000000000        1.0269130155371970E-002   9.4596754060675438E-004   1.2693404764656991E-002
   1.2350000000000001        1.0357258327698763E-002   9.5470196670564941E-004   1.2809242419183051E-002
   1.2400000000000000        1.0445548670102694E-002   9.6345637490132799E-004   1.2925319039845552E-002
   1.2450000000000001        1.0533998979806582E-002   9.7223056357762872E-004   1.3041631819890490E-002
   1.2500000000000000        1.0622607088505018E-002   9.8102433417954498E-004   1.3158177995173249E-002


==> Ancillary/Fig2/qbarq_K33_T150.txt <==
#	   μB(GeV) 	        psibarpsi		       err_psibarpsi          netB(GeV^3)
#--------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.2153566001127326E-003   5.8885903706204239E-005   0.0000000000000000     
   5.0000000000000001E-003   1.2154642439050059E-003   5.8891951708015844E-005   9.7118101320133423E-006
   1.0000000000000000E-002   1.2157872528784450E-003   5.8910114636515046E-005   1.9432456525529565E-005
   1.4999999999999999E-002   1.2163258597833540E-003   5.8940449266395687E-005   2.9170778495483729E-005
   2.0000000000000000E-002   1.2170804524048728E-003   5.8983050240065777E-005   3.8935621451594834E-005
   2.5000000000000001E-002   1.2180515733642666E-003   5.9038050093065824E-005   4.8735839915563857E-005
   2.9999999999999999E-002   1.2192399198394238E-003   5.9105619286745681E-005   5.8580300502050921E-005
   3.5000000000000003E-002   1.2206463432032522E-003   5.9185966245311027E-005   6.8477884851354110E-005
   4.0000000000000001E-002   1.2222718485783103E-003   5.9279337393556730E-005   7.8437492501744541E-005
   4.4999999999999998E-002   1.2241175943056605E-003   5.9386017190833159E-005   8.8468043689413246E-005
   5.0000000000000003E-002   1.2261848913255749E-003   5.9506328156053203E-005   9.8578482064001500E-005
   5.5000000000000000E-002   1.2284752024674099E-003   5.9640630877848048E-005   1.0877777730772524E-004
   5.9999999999999998E-002   1.2309901416456379E-003   5.9789324003329286E-005   1.1907492764613476E-004
   6.5000000000000002E-002   1.2337314729587330E-003   5.9952844198322397E-005   1.2947896223857748E-004
   7.0000000000000007E-002   1.2367011096873211E-003   6.0131666071414641E-005   1.3999894343652444E-004
   7.4999999999999997E-002   1.2399011131877409E-003   6.0326302053718441E-005   1.5064396889796040E-004
   8.0000000000000002E-002   1.2433336916769370E-003   6.0537302225905855E-005   1.6142317354614122E-004
   8.5000000000000006E-002   1.2470011989043680E-003   6.0765254083829570E-005   1.7234573136113039E-004
   8.9999999999999997E-002   1.2509061327064573E-003   6.1010782233928287E-005   1.8342085699266054E-004
   9.5000000000000001E-002   1.2550511334389197E-003   6.1274548009630306E-005   1.9465780718299890E-004
  0.10000000000000001        1.2594389822821973E-003   6.1557249000132789E-005   2.0606588198871463E-004
  0.10500000000000000        1.2640725994151301E-003   6.1859618483255243E-005   2.1765442579042935E-004
  0.11000000000000000        1.2689550420519231E-003   6.2182424754556433E-005   2.2943282807989042E-004
  0.11500000000000000        1.2740895023374609E-003   6.2526470345568853E-005   2.4141052401399678E-004
  0.12000000000000000        1.2794793050960231E-003   6.2892591124850288E-005   2.5359699472572077E-004
  0.12500000000000000        1.2851279054285206E-003   6.3281655276576658E-005   2.6600176738224052E-004
  0.13000000000000000        1.2910388861534622E-003   6.3694562152601924E-005   2.7863441498099742E-004
  0.13500000000000001        1.2972159550870175E-003   6.4132240995278057E-005   2.9150455587488100E-004
  0.14000000000000001        1.3036629421577146E-003   6.4595649529849462E-005   3.0462185301820938E-004
  0.14499999999999999        1.3103837963515626E-003   6.5085772426888867E-005   3.1799601292577235E-004
  0.14999999999999999        1.3173825824836592E-003   6.5603619637002517E-005   3.3163678433780017E-004
  0.15500000000000000        1.3246634777926902E-003   6.6150224601868186E-005   3.4555395658439613E-004
  0.16000000000000000        1.3322307683550966E-003   6.6726642347546028E-005   3.5975735764368804E-004
  0.16500000000000001        1.3400888453161252E-003   6.7333947467876983E-005   3.7425685188878234E-004
  0.17000000000000001        1.3482422009354639E-003   6.7973232007615899E-005   3.8906233751937228E-004
  0.17500000000000002        1.3566954244456802E-003   6.8645603256685630E-005   4.0418374367484210E-004
  0.17999999999999999        1.3654531977222736E-003   6.9352181468545956E-005   4.1963102722660227E-004
  0.18500000000000000        1.3745202907647807E-003   7.0094097517094765E-005   4.3541416924843245E-004
  0.19000000000000000        1.3839015569890283E-003   7.0872490507720048E-005   4.5154317116470068E-004
  0.19500000000000001        1.3936019283313703E-003   7.1688505359065354E-005   4.6802805057739573E-004
  0.20000000000000001        1.4036264101664772E-003   7.2543290372720362E-005   4.8487883677414976E-004
  0.20500000000000002        1.4139800760410665E-003   7.3437994808388032E-005   5.0210556592058142E-004
  0.20999999999999999        1.4246680622267663E-003   7.4373766482088561E-005   5.1971827594162032E-004
  0.21500000000000000        1.4356955620961980E-003   7.5351749404640547E-005   5.3772700109765777E-004
  0.22000000000000000        1.4470678203272152E-003   7.6373081477011372E-005   5.5614176626285234E-004
  0.22500000000000001        1.4587901269411797E-003   7.7438892258175520E-005   5.7497258091407692E-004
  0.23000000000000001        1.4708678111820465E-003   7.8550300819878378E-005   5.9422943284054720E-004
  0.23500000000000001        1.4833062352440003E-003   7.9708413701219308E-005   6.1392228158538135E-004
  0.23999999999999999        1.4961107878562856E-003   8.0914322974272006E-005   6.3406105163181959E-004
  0.24500000000000000        1.5092868777348532E-003   8.2169104430111537E-005   6.5465562534815160E-004
  0.25000000000000000        1.5228399269113220E-003   8.3473815892654929E-005   6.7571583570674243E-004
  0.25500000000000000        1.5367753639507196E-003   8.4829495665712573E-005   6.9725145879389499E-004
  0.26000000000000001        1.5510986170703014E-003   8.6237161116627019E-005   7.1927220612853066E-004
  0.26500000000000001        1.5658151071726437E-003   8.7697807397911994E-005   7.4178771680891728E-004
  0.27000000000000002        1.5809302408069988E-003   8.9212406306426193E-005   7.6480754950786407E-004
  0.27500000000000002        1.5964494030736764E-003   9.0781905277876734E-005   7.8834117433788692E-004
  0.28000000000000003        1.6123779504869369E-003   9.2407226512873804E-005   8.1239796460887918E-004
  0.28500000000000003        1.6287212038125364E-003   9.4089266229377939E-005   8.3698718850176365E-004
  0.28999999999999998        1.6454844408966478E-003   9.5828894035212945E-005   8.6211800068245912E-004
  0.29499999999999998        1.6626728895034035E-003   9.7626952413373526E-005   8.8779943388120721E-004
  0.29999999999999999        1.6802917201787391E-003   9.9484256312136227E-005   9.1404039046293149E-004
  0.30499999999999999        1.6983460391585443E-003   1.0140159283148409E-004   9.4084963401483250E-004
  0.31000000000000000        1.7168408813394364E-003   1.0337972099707453E-004   9.6823578097770602E-004
  0.31500000000000000        1.7357812033305714E-003   1.0541937161288704E-004   9.9620729234782654E-004
  0.32000000000000001        1.7551718766050204E-003   1.0752124718378317E-004   1.0247724654762181E-003
  0.32500000000000001        1.7750176807691709E-003   1.0968602189945655E-004   1.0539394259921559E-003
  0.33000000000000002        1.7953232969685031E-003   1.1191434167163663E-004   1.0837161198775363E-003
  0.33500000000000002        1.8160933014478068E-003   1.1420682421689566E-004   1.1141103057183395E-003
  0.34000000000000002        1.8373321592836007E-003   1.1656405917799000E-004   1.1451295471590658E-003
  0.34500000000000003        1.8590442183060256E-003   1.1898660827730015E-004   1.1767812055852129E-003
  0.35000000000000003        1.8812337032269629E-003   1.2147500549661213E-004   1.2090724330582421E-003
  0.35499999999999998        1.9039047099904487E-003   1.2402975727817837E-004   1.2420101655264454E-003
  0.35999999999999999        1.9270612003607481E-003   1.2665134274269228E-004   1.2756011163341295E-003
  0.36499999999999999        1.9507069967625616E-003   1.2934021392049011E-004   1.3098517700503738E-003
  0.37000000000000000        1.9748457773869888E-003   1.3209679599295303E-004   1.3447683766372785E-003
  0.37500000000000000        1.9994810715758086E-003   1.3492148754169108E-004   1.3803569459762261E-003
  0.38000000000000000        2.0246162554956285E-003   1.3781466080366612E-004   1.4166232427691471E-003
  0.38500000000000001        2.0502545481122562E-003   1.4077666193092138E-004   1.4535727818303134E-003
  0.39000000000000001        2.0763990074745458E-003   1.4380781125405379E-004   1.4912108237822744E-003
  0.39500000000000002        2.1030525273156566E-003   1.4690840354895788E-004   1.5295423711680651E-003
  0.40000000000000002        2.1302178339784438E-003   1.5007870830672512E-004   1.5685721649898411E-003
  0.40500000000000003        2.1578974836703986E-003   1.5331897000686045E-004   1.6083046816823294E-003
  0.41000000000000003        2.1860938600522135E-003   1.5662940839421404E-004   1.6487441305276945E-003
  0.41500000000000004        2.2148091721627648E-003   1.6001021876020492E-004   1.6898944515163887E-003
  0.41999999999999998        2.2440454526819423E-003   1.6346157222904261E-004   1.7317593136568640E-003
  0.42499999999999999        2.2738045565314779E-003   1.6698361604973973E-004   1.7743421137350402E-003
  0.42999999999999999        2.3040881598126021E-003   1.7057647389475403E-004   1.8176459755226643E-003
  0.43500000000000000        2.3348977590781140E-003   1.7424024616611035E-004   1.8616737494318936E-003
  0.44000000000000000        2.3662346709352206E-003   1.7797501030983212E-004   1.9064280126116341E-003
  0.44500000000000001        2.3981000319742820E-003   1.8178082113946478E-004   1.9519110694796620E-003
  0.45000000000000001        2.4304947990175249E-003   1.8565771116940620E-004   1.9981249526826697E-003
  0.45500000000000002        2.4634197496806605E-003   1.8960569095867783E-004   2.0450714244751571E-003
  0.46000000000000002        2.4968754832393127E-003   1.9362474946565746E-004   2.0927519785064498E-003
  0.46500000000000002        2.5308624217913350E-003   1.9771485441420888E-004   2.1411678420038050E-003
  0.47000000000000003        2.5653808117050113E-003   2.0187595267149745E-004   2.1903199783384671E-003
  0.47500000000000003        2.6004307253426023E-003   2.0610797063769391E-004   2.2402090899601565E-003
  0.47999999999999998        2.6360120630477047E-003   2.1041081464761506E-004   2.2908356216847759E-003
  0.48499999999999999        2.6721245553845132E-003   2.1478437138426095E-004   2.3421997643188431E-003
  0.48999999999999999        2.7087677656163094E-003   2.1922850830406848E-004   2.3943014586036647E-003
  0.49500000000000000        2.7459410924101442E-003   2.2374307407360062E-004   2.4471403994614895E-003
  0.50000000000000000        2.7836437727542952E-003   2.2832789901728953E-004   2.5007160405251857E-003
  0.50500000000000000        2.8218748850746891E-003   2.3298279557574047E-004   2.5550275989327555E-003
  0.51000000000000001        2.8606333525363114E-003   2.3770755877402486E-004   2.6100740603675425E-003
  0.51500000000000001        2.8999179465154950E-003   2.4250196669931104E-004   2.6658541843247066E-003
  0.52000000000000002        2.9397272902288072E-003   2.4736578098709589E-004   2.7223665095846132E-003
  0.52500000000000002        2.9800598625043806E-003   2.5229874731526038E-004   2.7796093598734415E-003
  0.53000000000000003        3.0209140016814414E-003   2.5730059590509460E-004   2.8375808496918370E-003
  0.53500000000000003        3.0622879096240813E-003   2.6237104202841597E-004   2.8962788902921052E-003
  0.54000000000000004        3.1041796558353733E-003   2.6750978651986229E-004   2.9557011957850581E-003
  0.54500000000000004        3.1465871816582329E-003   2.7271651629340798E-004   3.0158452893578238E-003
  0.55000000000000004        3.1895083045497337E-003   2.7799090486215438E-004   3.0767085095842806E-003
  0.55500000000000005        3.2329407224159020E-003   2.8333261286041982E-004   3.1382880168103144E-003
  0.56000000000000005        3.2768820179943856E-003   2.8874128856716302E-004   3.2005807995966105E-003
  0.56500000000000006        3.3213296632728442E-003   2.9421656842977729E-004   3.2635836812023012E-003
  0.57000000000000006        3.3662810239313812E-003   2.9975807758731370E-004   3.3272933260932403E-003
  0.57500000000000007        3.4117333637977243E-003   3.0536543039219073E-004   3.3917062464596348E-003
  0.57999999999999996        3.4576838493044874E-003   3.1103823092950216E-004   3.4568188087281721E-003
  0.58499999999999996        3.5041295539382836E-003   3.1677607353303584E-004   3.5226272400547061E-003
  0.58999999999999997        3.5510674626710158E-003   3.2257854329716037E-004   3.5891276347841910E-003
  0.59499999999999997        3.5984944763642699E-003   3.2844521658378673E-004   3.6563159608653320E-003
  0.59999999999999998        3.6464074161381972E-003   3.3437566152362151E-004   3.7241880662083164E-003
  0.60499999999999998        3.6948030276969523E-003   3.4036943851100239E-004   3.7927396849744802E-003
  0.60999999999999999        3.7436779856031849E-003   3.4642610069162853E-004   3.8619664437879154E-003
  0.61499999999999999        3.7930288974947299E-003   3.5254519444255354E-004   3.9318638678594543E-003
  0.62000000000000000        3.8428523082371757E-003   3.5872625984385289E-004   4.0024273870144346E-003
  0.62500000000000000        3.8931447040065174E-003   3.6496883114143131E-004   4.0736523416163017E-003
  0.63000000000000000        3.9439025162965706E-003   3.7127243720046292E-004   4.1455339883789835E-003
  0.63500000000000001        3.9951221258465539E-003   3.7763660194904078E-004   4.2180675060613931E-003
  0.64000000000000001        4.0467998664844157E-003   3.8406084481161040E-004   4.2912480010385461E-003
  0.64500000000000002        4.0989320288823293E-003   3.9054468113185789E-004   4.3650705127440152E-003
  0.65000000000000002        4.1515148642209659E-003   3.9708762258473270E-004   4.4395300189794332E-003
  0.65500000000000003        4.2045445877597542E-003   4.0368917757733927E-004   4.5146214410872179E-003
  0.66000000000000003        4.2580173823107813E-003   4.1034885163848911E-004   4.5903396489832731E-003
  0.66500000000000004        4.3119294016142652E-003   4.1706614779671693E-004   4.6666794660471505E-003
  0.67000000000000004        4.3662767736141108E-003   4.2384056694663356E-004   4.7436356738674752E-003
  0.67500000000000004        4.4210556036322363E-003   4.3067160820350290E-004   4.8212030168412095E-003
  0.68000000000000005        4.4762619774408735E-003   4.3755876924597947E-004   4.8993762066255660E-003
  0.68500000000000005        4.5318919642323230E-003   4.4450154664697907E-004   4.9781499264419573E-003
  0.69000000000000006        4.5879416194858002E-003   4.5149943619266007E-004   5.0575188352319517E-003
  0.69500000000000006        4.6444069877316259E-003   4.5855193318957137E-004   5.1374775716651472E-003
  0.70000000000000007        4.7012841052129122E-003   4.6565853275999983E-004   5.2180207579998489E-003
  0.70499999999999996        4.7585690024454378E-003   4.7281873012561195E-004   5.2991430037972178E-003
  0.70999999999999996        4.8162577066763902E-003   4.8003202087948621E-004   5.3808389094902953E-003
  0.71499999999999997        4.8743462442431629E-003   4.8729790124667818E-004   5.4631030698092525E-003
  0.71999999999999997        4.9328306428331158E-003   4.9461586833344183E-004   5.5459300770648624E-003
  0.72499999999999998        4.9917069336459924E-003   5.0198542036530370E-004   5.6293145242919396E-003
  0.72999999999999998        5.0509711534602588E-003   5.0940605691414517E-004   5.7132510082551968E-003
  0.73499999999999999        5.1106193466051528E-003   5.1687727911451146E-004   5.7977341323198267E-003
  0.73999999999999999        5.1706475668401542E-003   5.2439858986933537E-004   5.8827585091894147E-003
  0.74500000000000000        5.2310518791438554E-003   5.3196949404532849E-004   5.9683187635138843E-003
  0.75000000000000000        5.2918283614140447E-003   5.3958949865823410E-004   6.0544095343704396E-003
  0.75500000000000000        5.3529731060812935E-003   5.4725811304822303E-004   6.1410254776203127E-003
  0.76000000000000001        5.4144822216379710E-003   5.5497484904564679E-004   6.2281612681445234E-003
  0.76500000000000001        5.4763518340849417E-003   5.6273922112741557E-004   6.3158116019617306E-003
  0.77000000000000002        5.5385780882982695E-003   5.7055074656427163E-004   6.4039711982313337E-003
  0.77500000000000002        5.6011571493180213E-003   5.7840894555919874E-004   6.4926348011451560E-003
  0.78000000000000003        5.6640852035615757E-003   5.8631334137724373E-004   6.5817971817109348E-003
  0.78500000000000003        5.7273584599637616E-003   5.9426346046702479E-004   6.6714531394308852E-003
  0.79000000000000004        5.7909731510459939E-003   6.0225883257417274E-004   6.7615975038787862E-003
  0.79500000000000004        5.8549255339169787E-003   6.1029899084700872E-004   6.8522251361786595E-003
  0.80000000000000004        5.9192118912069162E-003   6.1838347193466454E-004   6.9433309303886864E-003
  0.80500000000000005        5.9838285319380093E-003   6.2651181607799539E-004   7.0349098147932110E-003
  0.81000000000000005        6.0487717923330599E-003   6.3468356719346920E-004   7.1269567531064681E-003
  0.81500000000000006        6.1140380365646892E-003   6.4289827295032948E-004   7.2194667455911113E-003
  0.82000000000000006        6.1796236574474424E-003   6.5115548484130420E-004   7.3124348300945951E-003
  0.82500000000000007        6.2455250770747529E-003   6.5945475824706883E-004   7.4058560830067930E-003
  0.83000000000000007        6.3117387474031792E-003   6.6779565249476048E-004   7.4997256201417535E-003
  0.83499999999999996        6.3782611507858548E-003   6.7617773091075296E-004   7.5940385975466875E-003
  0.83999999999999997        6.4450888004573713E-003   6.8460056086795391E-004   7.6887902122411700E-003
  0.84499999999999997        6.5122182409720966E-003   6.9306371382785842E-004   7.7839757028894067E-003
  0.84999999999999998        6.5796460485977792E-003   7.0156676537756020E-004   7.8795903504085569E-003
  0.85499999999999998        6.6473688316666737E-003   7.1010929526199021E-004   7.9756294785156730E-003
  0.85999999999999999        6.7153832308859259E-003   7.1869088741157946E-004   8.0720884542161125E-003
  0.86499999999999999        6.7836859196088953E-003   7.2731112996552805E-004   8.1689626882361331E-003
  0.87000000000000000        6.8522736040696865E-003   7.3596961529096038E-004   8.2662476354019316E-003
  0.87500000000000000        6.9211430235821200E-003   7.4466593999809123E-004   8.3639387949680181E-003
  0.88000000000000000        6.9902909507051775E-003   7.5339970495164814E-004   8.4620317108970375E-003
  0.88500000000000001        7.0597141913765283E-003   7.6217051527872740E-004   8.5605219720934819E-003
  0.89000000000000001        7.1294095850155019E-003   7.7097798037323913E-004   8.6594052125936859E-003
  0.89500000000000002        7.1993740045974185E-003   7.7982171389717389E-004   8.7586771117140541E-003
  0.90000000000000002        7.2696043567004693E-003   7.8870133377881096E-004   8.8583333941598796E-003
  0.90500000000000003        7.3400975815266388E-003   7.9761646220804941E-004   8.9583698300967577E-003
  0.91000000000000003        7.4108506528983275E-003   8.0656672562904967E-004   9.0587822351863544E-003
  0.91500000000000004        7.4818605782315424E-003   8.1555175473028356E-004   9.1595664705888258E-003
  0.92000000000000004        7.5531243984874189E-003   8.2457118443220222E-004   9.2607184429334081E-003
  0.92500000000000004        7.6246391881029905E-003   8.3362465387260985E-004   9.3622341042590880E-003
  0.93000000000000005        7.6964020549025710E-003   8.4271180638992586E-004   9.4641094519270531E-003
  0.93500000000000005        7.7684101399908140E-003   8.5183228950442614E-004   9.5663405285065506E-003
  0.94000000000000006        7.8406606176286957E-003   8.6098575489763657E-004   9.6689234216356841E-003
  0.94500000000000006        7.9131506950932129E-003   8.7017185838994418E-004   9.7718542638587490E-003
  0.95000000000000007        7.9858776125220996E-003   8.7939025991659158E-004   9.8751292324414930E-003
  0.95500000000000007        8.0588386427443461E-003   8.8864062350213480E-004   9.9787445491657262E-003
  0.95999999999999996        8.1320310910976516E-003   8.9792261723350151E-004   1.0082696480104486E-002
  0.96499999999999997        8.2054522952333259E-003   9.0723591323169745E-004   1.0186981335379366E-002
  0.96999999999999997        8.2790996249100194E-003   9.1658018762232995E-004   1.0291595468900737E-002
  0.97499999999999998        8.3529704817765504E-003   9.2595512050497092E-004   1.0396535278092532E-002
  0.97999999999999998        8.4270622991452129E-003   9.3536039592152537E-004   1.0501797203602241E-002
  0.98499999999999999        8.5013725417556040E-003   9.4479570182359383E-004   1.0607377728997641E-002
  0.98999999999999999        8.5758987055303149E-003   9.5426073003900339E-004   1.0713273380450862E-002
  0.99500000000000000        8.6506383173228247E-003   9.6375517623752767E-004   1.0819480726411019E-002
   1.0000000000000000        8.7255889346582773E-003   9.7327873989588160E-004   1.0925996377266271E-002
   1.0050000000000001        8.8007481454678172E-003   9.8283112426206351E-004   1.1032816984996146E-002
   1.0100000000000000        8.8761135678171819E-003   9.9241203631913241E-004   1.1139939242814912E-002
   1.0150000000000001        8.9516828496296903E-003   1.0020211867484208E-003   1.1247359884807075E-002
   1.0200000000000000        9.0274536684046922E-003   1.0116582898923171E-003   1.1355075685555336E-002
   1.0249999999999999        9.1034237309316843E-003   1.0213230637166368E-003   1.1463083459762068E-002
   1.0300000000000000        9.1795907730004098E-003   1.0310152297726115E-003   1.1571380061864908E-002
   1.0349999999999999        9.2559525591079349E-003   1.0407345131586204E-003   1.1679962385646902E-002
   1.0400000000000000        9.3325068821624342E-003   1.0504806424816231E-003   1.1788827363842251E-002
   1.0449999999999999        9.4092515631846920E-003   1.0602533498184105E-003   1.1897971967737769E-002
   1.0500000000000000        9.4861844510074258E-003   1.0700523706766865E-003   1.2007393206770901E-002
   1.0549999999999999        9.5633034219726101E-003   1.0798774439559991E-003   1.2117088128124797E-002
   1.0600000000000001        9.6406063796277124E-003   1.0897283119086286E-003   1.2227053816320757E-002
   1.0649999999999999        9.7180912544204100E-003   1.0996047201003675E-003   1.2337287392808767E-002
   1.0700000000000001        9.7957560033928841E-003   1.1095064173713423E-003   1.2447786015556317E-002
   1.0750000000000000        9.8735986098752830E-003   1.1194331557968040E-003   1.2558546878636109E-002
   1.0800000000000001        9.9516170831790898E-003   1.1293846906479843E-003   1.2669567211812963E-002
   1.0850000000000000        1.0029809458290292E-002   1.1393607803529995E-003   1.2780844280130316E-002
   1.0900000000000001        1.0108173795563254E-002   1.1493611864579173E-003   1.2892375383496501E-002
   1.0950000000000000        1.0186708180414346E-002   1.1593856735878487E-003   1.3004157856271526E-002
   1.1000000000000001        1.0265410723016883E-002   1.1694340094082750E-003   1.3116189066854170E-002
   1.1050000000000000        1.0344279557996593E-002   1.1795059645864946E-003   1.3228466417270032E-002
   1.1100000000000001        1.0423312844128159E-002   1.1896013127532651E-003   1.3340987342760728E-002
   1.1150000000000000        1.0502508764033174E-002   1.1997198304646724E-003   1.3453749311374290E-002
   1.1200000000000001        1.0581865523879250E-002   1.2098612971641967E-003   1.3566749823557349E-002
   1.1250000000000000        1.0661381353080743E-002   1.2200254951450279E-003   1.3679986411749025E-002
   1.1300000000000001        1.0741054504001320E-002   1.2302122095126579E-003   1.3793456639976828E-002
   1.1350000000000000        1.0820883251657989E-002   1.2404212281477002E-003   1.3907158103454826E-002
   1.1400000000000001        1.0900865893427441E-002   1.2506523416690360E-003   1.4021088428184171E-002
   1.1450000000000000        1.0981000748754077E-002   1.2609053433972168E-003   1.4135245270556169E-002
   1.1500000000000001        1.1061286158860466E-002   1.2711800293182004E-003   1.4249626316958055E-002
   1.1550000000000000        1.1141720486459773E-002   1.2814761980473740E-003   1.4364229283381635E-002
   1.1599999999999999        1.1222302115470728E-002   1.2917936507939240E-003   1.4479051915034877E-002
   1.1650000000000000        1.1303029450734909E-002   1.3021321913255306E-003   1.4594091985956577E-002
   1.1699999999999999        1.1383900917736419E-002   1.3124916259333879E-003   1.4709347298634245E-002
   1.1750000000000000        1.1464914962324189E-002   1.3228717633975806E-003   1.4824815683625340E-002
   1.1799999999999999        1.1546070050436927E-002   1.3332724149528216E-003   1.4940494999181764E-002
   1.1850000000000001        1.1627364667830575E-002   1.3436933942545227E-003   1.5056383130877963E-002
   1.1899999999999999        1.1708797319808466E-002   1.3541345173452297E-003   1.5172477991242521E-002
   1.1950000000000001        1.1790366530954596E-002   1.3645956026214689E-003   1.5288777519393287E-002
   1.2000000000000000        1.1872070844868968E-002   1.3750764708008701E-003   1.5405279680676360E-002
   1.2050000000000001        1.1953908823906489E-002   1.3855769448897620E-003   1.5521982466308584E-002
   1.2100000000000000        1.2035879048918154E-002   1.3960968501510586E-003   1.5638883893023998E-002
   1.2150000000000001        1.2117980118995455E-002   1.4066360140725764E-003   1.5755982002723965E-002
   1.2200000000000000        1.2200210651217494E-002   1.4171942663357071E-003   1.5873274862131182E-002
   1.2250000000000001        1.2282569280401057E-002   1.4277714387844630E-003   1.5990760562447633E-002
   1.2300000000000000        1.2365054658853597E-002   1.4383673653949141E-003   1.6108437219016326E-002
   1.2350000000000001        1.2447665456129069E-002   1.4489818822449863E-003   1.6226302970987080E-002
   1.2400000000000000        1.2530400358786926E-002   1.4596148274846734E-003   1.6344355980986075E-002
   1.2450000000000001        1.2613258070153817E-002   1.4702660413065912E-003   1.6462594434789521E-002
   1.2500000000000000        1.2696237310088267E-002   1.4809353659169205E-003   1.6581016541001161E-002


==> Ancillary/Fig3/TmuB_K0.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820     
   2.5000000000000001E-002  0.99951109745577216       0.99950745903666494       0.99951524439306416       0.16109085637296863       0.16271261217163838       0.15963949826181756     
   5.0000000000000003E-002  0.99804667016446968       0.99803367818096134       0.99806190398831829       0.16085483513513310       0.16247269126796526       0.15940737520584741     
   7.5000000000000011E-002  0.99561341997320185       0.99558978687709554       0.99564283306385271       0.16046266904705386       0.16207484337366460       0.15902100864384872     
  0.10000000000000001       0.99222206663268742       0.99219306610706237       0.99226302212073270       0.15991608580723049       0.16152188170808338       0.15848119564329052     
  0.12500000000000000       0.98788671911370318       0.98786522998194304       0.98792988738999099       0.15921735935358197       0.16081734117204011       0.15778912070176573     
  0.15000000000000002       0.98262407987498923       0.98263036550051130       0.98265355173524249       0.15836918161558150       0.15996514295537123       0.15694640061189211     
  0.17500000000000002       0.97645254940916526       0.97651282020486097       0.97644699682190772       0.15737451819423270       0.15896925066248832       0.15595510876531218     
  0.20000000000000001       0.96939129772089538       0.96953532415280985       0.96932596066010512       0.15623645871252814       0.15783336458301797       0.15481775878855947     
  0.22500000000000001       0.96145936014745093       0.96171756797902719       0.96130848866721763       0.15495807108916348       0.15656069021039934       0.15353723284015341     
  0.25000000000000000       0.95267479984429648       0.95307534373257496       0.95241411871111903       0.15354226655663025       0.15515379837642682       0.15211665144821201     
  0.27500000000000002       0.94305396154060006       0.94362022333997464       0.94266276687842376       0.15199167938925076       0.15361457290735417       0.15055919554878627     
  0.30000000000000004       0.93261082374065363       0.93335964382521441       0.93207344526256841       0.15030856249770597       0.15194422449709763       0.14886790169491948     
  0.32500000000000001       0.92135644151864537       0.92229721813966936       0.92066296075732634       0.14849469762446252       0.15014334130810722       0.14704545423195237     
  0.35000000000000003       0.90929846054113228       0.91043309742755785       0.90844471432306373       0.14655131701894353       0.14821194794557255       0.14509399352002561     
  0.37500000000000000       0.89644067515186521       0.89776425394654757       0.89542766370059068       0.14447903221421327       0.14614955151485898       0.14301495026192892     
  0.40000000000000002       0.88278259878272658       0.88428460664802866       0.88161545417800724       0.14227776479025722       0.14395516206507106       0.14080890667185716     
  0.42500000000000004       0.86831901272018142       0.86998495420010202       0.86700567854796329       0.13994667364882782       0.14162728168567776       0.13847547827806195     
  0.45000000000000001       0.85303945829021710       0.85485270536271729       0.85158920369790536       0.13748407316906749       0.13916386061352767       0.13601320636791853     
  0.47500000000000003       0.83692763672699455       0.83887140495735335       0.83534949390062274       0.13488733648454776       0.13656222006412880       0.13341944990597485     
  0.50000000000000000       0.81996067927824146       0.82202004946086871       0.81826186324120320       0.13215277784640889       0.13381894081525894       0.13069026613388599     
  0.52500000000000002       0.80210824635628375       0.80427217357693792       0.80029259543362652       0.12927550743384461       0.13092971450737756       0.12782026999022969     
  0.55000000000000004       0.78333140746283025       0.78559467053800480       0.78139787353623091       0.12624925083196878       0.12788915159728423       0.12480246316795514     
  0.57500000000000007       0.76358124142067052       0.76594628541165255       0.76152246038570792       0.12306612343164432       0.12469053607925250       0.12162802335736225     
  0.60000000000000009       0.74279707638779136       0.74527569243548786       0.74059805763652520       0.11971634677316978       0.12132551248900324       0.11828604215692934     
  0.62500000000000000       0.72090425660369373       0.72351903379799032       0.71854123898864064       0.11618788861355898       0.11778368523496170       0.11476319497480524     
  0.65000000000000002       0.69781126973675789       0.70059675593634163       0.69525078862292100       0.11246599994211377       0.11405210357034086       0.11104331593190682     
  0.67500000000000004       0.67340598042318489       0.67640952198788140       0.67060415979288834       0.10853260794120355       0.11011459616969212       0.10710683223909345     
  0.70000000000000007       0.64755056493837382       0.65083288138406414       0.64445257374028964       0.10436549960901073       0.10595090337721078       0.10292998141104763     
  0.72500000000000009       0.62007447724021914       0.62371018116435639       0.61661396573005167        9.9937188099172417E-002  0.10153552321971761        9.8483684628690463E-002
  0.75000000000000000       0.59076429680465403       0.59484278359644249       0.58686248271166674        9.5213276499961433E-002   9.6836118905717208E-002   9.3731869337985219E-002
  0.77500000000000002       0.55934840912976458       0.56397576396934634       0.55491239162181860        9.0149988796456110E-002   9.1811190529175885E-002   8.8628899133563879E-002
  0.80000000000000004       0.52547271720926914       0.53077541501721182       0.52039269231868424        8.4690255297158026E-002   8.6406412951809591E-002   8.3115519014736919E-002
  0.82500000000000007       0.48866000272766846       0.49479106723238381       0.48280550153566165        7.8757162891931340E-002   8.0548420425165246E-002   7.7112208598679621E-002
  0.85000000000000009       0.44823778004766640       0.45538559948172153       0.44145395415646732        7.2242327304216911E-002   7.4133494219676757E-002   7.0507666734015123E-002
  0.87500000000000000       0.40320109900570589       0.41160033236071147       0.39530722291298298        6.4983781065247617E-002   6.7005568236253796E-002   6.3137252862432658E-002
  0.90000000000000002       0.35192742305526870       0.36187133594880300       0.34271948235853622        5.6720020523447830E-002   5.8910045953054067E-002   5.4738100809546997E-002


==> Ancillary/Fig3/TmuB_K33.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578     
   2.5000000000000001E-002  0.99960219251640692       0.99960533823460263       0.99960027948649854       0.16153358895642947       0.16321670183332326       0.16003242569014822     
   5.0000000000000003E-002  0.99841056213451562       0.99842414062493401       0.99840200414027669       0.16134102402036041       0.16302383453791244       0.15984058609762722     
   7.5000000000000011E-002  0.99643036395254980       0.99646453499983423       0.99640781844747828       0.16102102820445219       0.16270386789228841       0.15952132410836581     
  0.10000000000000001       0.99366996407988739       0.99373930493539853       0.99362208411446939       0.16057495345419226       0.16225888921336321       0.15907533801593618     
  0.12500000000000000       0.99014028897455264       0.99026481956644230       0.99005081322178279       0.16000456546196551       0.16169157127217382       0.15850359033290548     
  0.15000000000000002       0.98585412468505085       0.98605968041863257       0.98570157085050136       0.15931193042602471       0.16100495134708634       0.15780729220166836     
  0.17500000000000002       0.98082532397008426       0.98114322010069799       0.98058333088454497       0.15849928692272239       0.16020218608854450       0.15698788030890956     
  0.20000000000000001       0.97506798088761815       0.97553400484347397       0.97470625657778609       0.15756891252185895       0.15928630701193397       0.15604698175518464     
  0.22500000000000001       0.96859562668922605       0.96924848744708625       0.96808137267233230       0.15652299384491855       0.15826000054925921       0.15498636156223108     
  0.25000000000000000       0.96142048936910773       0.96229992572919743       0.96072010467024904       0.15536350690976469       0.15712543145213725       0.15380784891202073     
  0.27500000000000002       0.95355284439148291       0.95469762885556175       0.95263368322999564       0.15409211220956759       0.15588411973178970       0.15251324179276166     
  0.30000000000000004       0.94500046849335961       0.94644653322037720       0.94383243969798991       0.15271006644849283       0.15453687140830177       0.15110419421602414     
  0.32500000000000001       0.93576819416350965       0.93754705739078736       0.93432504062607280       0.15121815054645113       0.15308375482579495       0.14958209366572742     
  0.35000000000000003       0.92585755080959919       0.92799515430947244       0.92411771566229639       0.14961661165246951       0.15152410917612569       0.14794793748621946     
  0.37500000000000000       0.91526647027704122       0.91778247147753700       0.91321352278576939       0.14790511555716399       0.14985657065373026       0.14620221524900651     
  0.40000000000000002       0.90398902909112189       0.90689654058497282       0.90161167289280963       0.14608270503961532       0.14807910341870353       0.14434480062141444     
  0.42500000000000004       0.89201519689674214       0.89532093740598984       0.88930691050283051       0.14414775921576606       0.14618902570469125       0.14237485221981852     
  0.45000000000000001       0.87933055918002612       0.88303537205175642       0.87628892559660443       0.14209794873082196       0.14418302455546059       0.14029071944705529     
  0.47500000000000003       0.86591598155208926       0.87001568364292658       0.86254175649889053       0.13993018150822287       0.14205715495502433       0.13808984689606926     
  0.50000000000000000       0.85174718180874842       0.85623372029555600       0.84804313518059793       0.13764053359540157       0.13980682023160407       0.13576866953513336     
  0.52500000000000002       0.83679417389479671       0.84165708520766436       0.83276372247093533       0.13522415930959300       0.13742673059835403       0.13332249026805243     
  0.55000000000000004       0.82102054408400782       0.82624872338134059       0.81666617905592842       0.13267517427006184       0.13491083567287415       0.13074533120435208     
  0.57500000000000007       0.80438251335594091       0.80996631155556464       0.79970401665186031       0.12998650388018784       0.13225222486474406       0.12802974973625994     
  0.60000000000000009       0.78682773009100127       0.79276139595761874       0.78182017048459906       0.12714968822955447       0.12944298658658834       0.12516660999775717     
  0.62500000000000000       0.76829372229906845       0.77457819751368473       0.76294522692854094       0.12415463197738624       0.12647401316749762       0.12214479911591915     
  0.65000000000000002       0.74870591619840510       0.75535197089093142       0.74299522501919724       0.12098928415911317       0.12333473291554549       0.11895087524095241     
  0.67500000000000004       0.72797509393675541       0.73500676119924602       0.72186892007388892       0.11763922735950570       0.12001274382948390       0.11556862946166525     
  0.70000000000000007       0.70599411037035498       0.71345235024342957       0.69944433774218762       0.11408714715114353       0.11649331497931228       0.11197853412128168     
  0.72500000000000009       0.68263360406719420       0.69058012281109371       0.67557433306758741       0.11031213900166219       0.11275871154904192       0.10815703183911565     
  0.75000000000000000       0.65773629691018998       0.66625750736583400       0.65008066337563286       0.10628878710174579       0.10878728710672483       0.10407558660118242     
  0.77500000000000002       0.63110923367385230       0.64032052897182501       0.62274573144922829       0.10198591029721654       0.10455226763747230        9.9699361872128925E-002
  0.80000000000000004       0.60251287690067445       0.61256377496631942       0.59330058083160331        9.7364799844245911E-002  0.10002011312699463        9.4985298686221284E-002
  0.82500000000000007       0.57164515871294719       0.58272651475811155       0.56140680774102536        9.2376642216052851E-002   9.5148251186434052E-002   8.9879219809654395E-002
  0.85000000000000009       0.53811700940133744       0.55047238752688876       0.52662853401476439        8.6958564574849115E-002   8.9881760436704747E-002   8.4311342709231213E-002
  0.87500000000000000       0.50141266047566058       0.51535702616515444       0.48838774700257570        8.1027219829247904E-002   8.4148084108735352E-002   7.8189129629214232E-002
  0.90000000000000002       0.46082104740094376       0.47677115750349297       0.44588995804284504        7.4467701462263017E-002   7.7847739383233194E-002   7.1385385779535210E-002


==> Ancillary/Fig3/TnetB_K0.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB_id
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   8.5426866573236587E-002   9.4062848583918723E-002   7.8283470188679691E-002  0.16109085637296863       0.16271261217163838       0.15963949826181756       0.99951109745577216       0.99950745903666494       0.99951524439306416        2.5000000000000001E-002
  0.17049303409661806       0.18767708949362427       0.15627985295043131       0.16085483513513310       0.16247269126796526       0.15940737520584741       0.99804667016446968       0.99803367818096134       0.99806190398831829        5.0000000000000003E-002
  0.25484968615034187       0.28042179146476848       0.23370223743593863       0.16046266904705386       0.16207484337366460       0.15902100864384872       0.99561341997320185       0.99558978687709554       0.99564283306385271        7.5000000000000011E-002
  0.33817021723830798       0.37192600222696376       0.31026518234384737       0.15991608580723049       0.16152188170808338       0.15848119564329052       0.99222206663268742       0.99219306610706237       0.99226302212073270       0.10000000000000001     
  0.42015774364470049       0.46188152865658599       0.38568794433431630       0.15921735935358197       0.16081734117204011       0.15778912070176573       0.98788671911370318       0.98786522998194304       0.98792988738999099       0.12500000000000000     
  0.50054904256639099       0.55004421278061710       0.45969987530158263       0.15836918161558150       0.15996514295537123       0.15694640061189211       0.98262407987498923       0.98263036550051130       0.98265355173524249       0.15000000000000002     
  0.57911476891347569       0.63622430898022309       0.53204742825271067       0.15737451819423270       0.15896925066248832       0.15595510876531218       0.97645254940916526       0.97651282020486097       0.97644699682190772       0.17500000000000002     
  0.65565636460983567       0.72026891258947456       0.60250142562313391       0.15623645871252814       0.15783336458301797       0.15481775878855947       0.96939129772089538       0.96953532415280985       0.96932596066010512       0.20000000000000001     
  0.73000049616858942       0.80204085580599171       0.67086279077043320       0.15495807108916348       0.15656069021039934       0.15353723284015341       0.96145936014745093       0.96171756797902719       0.96130848866721763       0.22500000000000001     
  0.80199207638993708       0.88139868976855629       0.73696509571867064       0.15354226655663025       0.15515379837642682       0.15211665144821201       0.95267479984429648       0.95307534373257496       0.95241411871111903       0.25000000000000000     
  0.87148694263420801       0.95818137129516046       0.80067304941340567       0.15199167938925076       0.15361457290735417       0.15055919554878627       0.94305396154060006       0.94362022333997464       0.94266276687842376       0.27500000000000002     
  0.93834511647673180        1.0321995649508753       0.86187713125763721       0.15030856249770597       0.15194422449709763       0.14886790169491948       0.93261082374065363       0.93335964382521441       0.93207344526256841       0.30000000000000004     
   1.0024253189025916        1.1032337335620015       0.92048550397711215       0.14849469762446252       0.15014334130810722       0.14704545423195237       0.92135644151864537       0.92229721813966936       0.92066296075732634       0.32500000000000001     
   1.0635811254630869        1.1710379427633397       0.97641478370664403       0.14655131701894353       0.14821194794557255       0.14509399352002561       0.90929846054113228       0.91043309742755785       0.90844471432306373       0.35000000000000003     
   1.1216588699213530        1.2353477217484312        1.0295811531709367       0.14447903221421327       0.14614955151485898       0.14301495026192892       0.89644067515186521       0.89776425394654757       0.89542766370059068       0.37500000000000000     
   1.1764971784370253        1.2958902802940659        1.0798928583316965       0.14227776479025722       0.14395516206507106       0.14080890667185716       0.88278259878272658       0.88428460664802866       0.88161545417800724       0.40000000000000002     
   1.2279278571986318        1.3523956375999053        1.1272445832940967       0.13994667364882782       0.14162728168567776       0.13847547827806195       0.86831901272018142       0.86998495420010202       0.86700567854796329       0.42500000000000004     
   1.2757777682172655        1.4046075578228612        1.1715137451187105       0.13748407316906749       0.13916386061352767       0.13601320636791853       0.85303945829021710       0.85485270536271729       0.85158920369790536       0.45000000000000001     
   1.3198713047110160        1.4522934867772024        1.2125584777728227       0.13488733648454776       0.13656222006412880       0.13341944990597485       0.83692763672699455       0.83887140495735335       0.83534949390062274       0.47500000000000003     
   1.3600331078514374        1.4952529006511586        1.2502169883353078       0.13215277784640889       0.13381894081525894       0.13069026613388599       0.81996067927824146       0.82202004946086871       0.81826186324120320       0.50000000000000000     
   1.3960907374586224        1.5333236142267559        1.2843080313181707       0.12927550743384461       0.13092971450737756       0.12782026999022969       0.80210824635628375       0.80427217357693792       0.80029259543362652       0.52500000000000002     
   1.4278771077566634        1.5663856775719642        1.3146324070981499       0.12624925083196878       0.12788915159728423       0.12480246316795514       0.78333140746283025       0.78559467053800480       0.78139787353623091       0.55000000000000004     
   1.4552326145289494        1.5943625528828935        1.3409755932029055       0.12306612343164432       0.12469053607925250       0.12162802335736225       0.76358124142067052       0.76594628541165255       0.76152246038570792       0.57500000000000007     
   1.4780070035593098        1.6172193589485664        1.3631118020836797       0.11971634677316978       0.12132551248900324       0.11828604215692934       0.74279707638779136       0.74527569243548786       0.74059805763652520       0.60000000000000009     
   1.4960611571846552        1.6349581744309409        1.3808098543769107       0.11618788861355898       0.11778368523496170       0.11476319497480524       0.72090425660369373       0.72351903379799032       0.71854123898864064       0.62500000000000000     
   1.5092691060851799        1.6476107977123924        1.3938411862165341       0.11246599994211377       0.11405210357034086       0.11104331593190682       0.69781126973675789       0.70059675593634163       0.69525078862292100       0.65000000000000002     
   1.5175207150732610        1.6552300529303270        1.4019900304828048       0.10853260794120355       0.11011459616969212       0.10710683223909345       0.67340598042318489       0.67640952198788140       0.67060415979288834       0.67500000000000004     
   1.5207256674337806        1.6578817013969691        1.4050654035664034       0.10436549960901073       0.10595090337721078       0.10292998141104763       0.64755056493837382       0.65083288138406414       0.64445257374028964       0.70000000000000007     
   1.5188196345287881        1.6556400574829508        1.4029143160833077        9.9937188099172417E-002  0.10153552321971761        9.8483684628690463E-002  0.62007447724021914       0.62371018116435639       0.61661396573005167       0.72500000000000009     
   1.5117739769898142        1.6485910396164771        1.3954362763766104        9.5213276499961433E-002   9.6836118905717208E-002   9.3731869337985219E-002  0.59076429680465403       0.59484278359644249       0.58686248271166674       0.75000000000000000     
   1.4996112068935690        1.6368459494478533        1.3826016372180137        9.0149988796456110E-002   9.1811190529175885E-002   8.8628899133563879E-002  0.55934840912976458       0.56397576396934634       0.55491239162181860       0.77500000000000002     
   1.4824301822685737        1.6205672797424480        1.3644816239622546        8.4690255297158026E-002   8.6406412951809591E-002   8.3115519014736919E-002  0.52547271720926914       0.53077541501721182       0.52039269231868424       0.80000000000000004     
   1.4604483604378486        1.6000046497997691        1.3413063126376781        7.8757162891931340E-002   8.0548420425165246E-002   7.7112208598679621E-002  0.48866000272766846       0.49479106723238381       0.48280550153566165       0.82500000000000007     
   1.4340743460735588        1.5755365949530309        1.3135766227607326        7.2242327304216911E-002   7.4133494219676757E-002   7.0507666734015123E-002  0.44823778004766640       0.45538559948172153       0.44145395415646732       0.85000000000000009     
   1.4040316638466710        1.5477163932833415        1.2822590721962988        6.4983781065247617E-002   6.7005568236253796E-002   6.3137252862432658E-002  0.40320109900570589       0.41160033236071147       0.39530722291298298       0.87500000000000000     
   1.3715498366367307        1.5173280657264254        1.2490542096505604        5.6720020523447830E-002   5.8910045953054067E-002   5.4738100809546997E-002  0.35192742305526870       0.36187133594880300       0.34271948235853622       0.90000000000000002     


==> Ancillary/Fig3/TnetB_K33.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB_id
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   7.6924191869725267E-002   8.3915792093926023E-002   7.1043536675376162E-002  0.16153358895642947       0.16321670183332326       0.16003242569014822       0.99960219251640692       0.99960533823460263       0.99960027948649854        2.5000000000000001E-002
  0.15353023141653602       0.16744812834905423       0.14182504157574827       0.16134102402036041       0.16302383453791244       0.15984058609762722       0.99841056213451562       0.99842414062493401       0.99840200414027669        5.0000000000000003E-002
  0.22951455256886794       0.25023772008761680       0.21208935073035420       0.16102102820445219       0.16270386789228841       0.15952132410836581       0.99643036395254980       0.99646453499983423       0.99640781844747828        7.5000000000000011E-002
  0.30460087298030936       0.33196993237023270       0.28159458141055099       0.16057495345419226       0.16225888921336321       0.15907533801593618       0.99366996407988739       0.99373930493539853       0.99362208411446939       0.10000000000000001     
  0.37854945994608047       0.41238861060032678       0.35011770305059042       0.16000456546196551       0.16169157127217382       0.15850359033290548       0.99014028897455264       0.99026481956644230       0.99005081322178279       0.12500000000000000     
  0.45116202705979147       0.49130151708442960       0.41745897062965603       0.15931193042602471       0.16100495134708634       0.15780729220166836       0.98585412468505085       0.98605968041863257       0.98570157085050136       0.15000000000000002     
  0.52228204275593249       0.56857717222374038       0.48344499500520971       0.15849928692272239       0.16020218608854450       0.15698788030890956       0.98082532397008426       0.98114322010069799       0.98058333088454497       0.17500000000000002     
  0.59179090622494224       0.64413436284478853       0.54793024844127625       0.15756891252185895       0.15928630701193397       0.15604698175518464       0.97506798088761815       0.97553400484347397       0.97470625657778609       0.20000000000000001     
  0.65960094945190939       0.71792667595512893       0.61079681151179122       0.15652299384491855       0.15826000054925921       0.15498636156223108       0.96859562668922605       0.96924848744708625       0.96808137267233230       0.22500000000000001     
  0.72564648987917901       0.78992492369868728       0.67195222646904307       0.15536350690976469       0.15712543145213725       0.15380784891202073       0.96142048936910773       0.96229992572919743       0.96072010467024904       0.25000000000000000     
  0.78987418535342480       0.86010019252784076       0.73132548453759227       0.15409211220956759       0.15588411973178970       0.15251324179276166       0.95355284439148291       0.95469762885556175       0.95263368322999564       0.27500000000000002     
  0.85223378101646918       0.92840960619407209       0.78886142795268976       0.15271006644849283       0.15453687140830177       0.15110419421602414       0.94500046849335961       0.94644653322037720       0.94383243969798991       0.30000000000000004     
  0.91267006138828832       0.99478599608796325       0.84451410850149611       0.15121815054645113       0.15308375482579495       0.14958209366572742       0.93576819416350965       0.93754705739078736       0.93432504062607280       0.32500000000000001     
  0.97111650546252615        1.0591318033304520       0.89823980665519798       0.14961661165246951       0.15152410917612569       0.14794793748621946       0.92585755080959919       0.92799515430947244       0.92411771566229639       0.35000000000000003     
   1.0274908473352415        1.1213168918033676       0.94999041458545319       0.14790511555716399       0.14985657065373026       0.14620221524900651       0.91526647027704122       0.91778247147753700       0.91321352278576939       0.37500000000000000     
   1.0816925057266018        1.1811795973890700       0.99970773140085101       0.14608270503961532       0.14807910341870353       0.14434480062141444       0.90398902909112189       0.90689654058497282       0.90161167289280963       0.40000000000000002     
   1.1336016768745847        1.2385302350983285        1.0473189756950805       0.14414775921576606       0.14618902570469125       0.14237485221981852       0.89201519689674214       0.89532093740598984       0.88930691050283051       0.42500000000000004     
   1.1830797847800023        1.2931563403086412        1.0927335698694842       0.14209794873082196       0.14418302455546059       0.14029071944705529       0.87933055918002612       0.88303537205175642       0.87628892559660443       0.45000000000000001     
   1.2299709396951417        1.3448290417134490        1.1358410536785837       0.13993018150822287       0.14205715495502433       0.13808984689606926       0.86591598155208926       0.87001568364292658       0.86254175649889053       0.47500000000000003     
   1.2741040559549430        1.3933100878569395        1.1765098695748399       0.13764053359540157       0.13980682023160407       0.13576866953513336       0.85174718180874842       0.85623372029555600       0.84804313518059793       0.50000000000000000     
   1.3152953104506282        1.4383591426431994        1.2145867315961152       0.13522415930959300       0.13742673059835403       0.13332249026805243       0.83679417389479671       0.84165708520766436       0.83276372247093533       0.52500000000000002     
   1.3533506728257478        1.4797410159029896        1.2498963307886786       0.13267517427006184       0.13491083567287415       0.13074533120435208       0.82102054408400782       0.82624872338134059       0.81666617905592842       0.55000000000000004     
   1.3880683009543964        1.5172325026252973        1.2822412284668321       0.12998650388018784       0.13225222486474406       0.12802974973625994       0.80438251335594091       0.80996631155556464       0.79970401665186031       0.57500000000000007     
   1.4192406669403863        1.5506284743837984        1.3114019309577831       0.12714968822955447       0.12944298658658834       0.12516660999775717       0.78682773009100127       0.79276139595761874       0.78182017048459906       0.60000000000000009     
   1.4466563591738288        1.5797468103526975        1.3371373138774818       0.12415463197738624       0.12647401316749762       0.12214479911591915       0.76829372229906845       0.77457819751368473       0.76294522692854094       0.62500000000000000     
   1.4701015969042632        1.6044316968053129        1.3591857533655403       0.12098928415911317       0.12333473291554549       0.11895087524095241       0.74870591619840510       0.75535197089093142       0.74299522501919724       0.65000000000000002     
   1.4893616000350385        1.6245548106447194        1.3772674946617680       0.11763922735950570       0.12001274382948390       0.11556862946166525       0.72797509393675541       0.73500676119924602       0.72186892007388892       0.67500000000000004     
   1.5042220868638121        1.6400140192001480        1.3910888922869324       0.11408714715114353       0.11649331497931228       0.11197853412128168       0.70599411037035498       0.71345235024342957       0.69944433774218762       0.70000000000000007     
   1.5144713413789344        1.6507296017344568        1.4003491266302441       0.11031213900166219       0.11275871154904192       0.10815703183911565       0.68263360406719420       0.69058012281109371       0.67557433306758741       0.72500000000000009     
   1.5199035279882347        1.6566387689104958        1.4047498160845351       0.10628878710174579       0.10878728710672483       0.10407558660118242       0.65773629691018998       0.66625750736583400       0.65008066337563286       0.75000000000000000     
   1.5203242924484106        1.6576904948267008        1.4040077512812856       0.10198591029721654       0.10455226763747230        9.9699361872128925E-002  0.63110923367385230       0.64032052897182501       0.62274573144922829       0.77500000000000002     
   1.5155602930921728        1.6538442304563237        1.3978713229867390        9.7364799844245911E-002  0.10002011312699463        9.4985298686221284E-002  0.60251287690067445       0.61256377496631942       0.59330058083160331       0.80000000000000004     
   1.5054754111514457        1.6450774058395248        1.3861432989773137        9.2376642216052851E-002   9.5148251186434052E-002   8.9879219809654395E-002  0.57164515871294719       0.58272651475811155       0.56140680774102536       0.82500000000000007     
   1.4899985280260541        1.6314068215628144        1.3687184046998755        8.6958564574849115E-002   8.9881760436704747E-002   8.4311342709231213E-002  0.53811700940133744       0.55047238752688876       0.52662853401476439       0.85000000000000009     
   1.4691719861202039        1.6129271043759030        1.3456559681196769        8.1027219829247904E-002   8.4148084108735352E-002   7.8189129629214232E-002  0.50141266047566058       0.51535702616515444       0.48838774700257570       0.87500000000000000     
   1.4432378902945593        1.5898653972297900        1.3173259143037399        7.4467701462263017E-002   7.7847739383233194E-002   7.1385385779535210E-002  0.46082104740094376       0.47677115750349297       0.44588995804284504       0.90000000000000002     


==> Ancillary/Fig4/eps_K33_phaseline.txt <==
#   T   μB     ε_baryon(GeV^4)      ε_Mesons(GeV^4)      ε_Total(GeV^4)     
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

  0.16159787379995982        0.0000000000000000        1.1186613023957562E-003   2.6921504733375275E-003   3.8108117757332839E-003
  0.16153358895642947        2.5000000000000001E-002   1.1250244297060133E-003   2.6841557406154315E-003   3.8091801703214450E-003
  0.16134102402036041        5.0000000000000003E-002   1.1439693016669112E-003   2.6603395271424727E-003   3.8043088288093841E-003
  0.16102102820445219        7.5000000000000011E-002   1.1750693932943688E-003   2.6211971708013440E-003   3.7962665640957128E-003
  0.16057495345419226       0.10000000000000001        1.2176364297419254E-003   2.5675264276922680E-003   3.7851628574341934E-003
  0.16000456546196551       0.12500000000000000        1.2707517937386682E-003   2.5003888007392762E-003   3.7711405944779444E-003
  0.15931193042602471       0.15000000000000002        1.3333059501929529E-003   2.4210609455821274E-003   3.7543668957750803E-003
  0.15849928692272239       0.17500000000000002        1.4040422615531458E-003   2.3309805855886621E-003   3.7350228471418078E-003
  0.15756891252185895       0.20000000000000001        1.4816016031134781E-003   2.2316913342966603E-003   3.7132929374101382E-003
  0.15652299384491855       0.22500000000000001        1.5645646814688892E-003   2.1247902326076763E-003   3.6893549140765655E-003
  0.15536350690976469       0.25000000000000000        1.6514897567001159E-003   2.0118808470433805E-003   3.6633706037434962E-003
  0.15409211220956759       0.27500000000000002        1.7409443860233647E-003   1.8945336670106712E-003   3.6354780530340356E-003
  0.15271006644849283       0.30000000000000004        1.8315306778808993E-003   1.7742544848755718E-003   3.6057851627564709E-003
  0.15121815054645113       0.32500000000000001        1.9219042544368469E-003   1.6524605847754253E-003   3.5743648392122722E-003
  0.14961661165246951       0.35000000000000003        2.0107876112325533E-003   1.5304639733153948E-003   3.5412515845479478E-003
  0.14790511555716399       0.37500000000000000        2.0969788331419476E-003   1.4094605610105030E-003   3.5064393941524503E-003
  0.14608270503961532       0.40000000000000002        2.1793567103656226E-003   1.2905241060033037E-003   3.4698808163689263E-003
  0.14414775921576606       0.42500000000000004        2.2568832493084952E-003   1.1746037979747999E-003   3.4314870472832949E-003
  0.14209794873082196       0.45000000000000001        2.3286044450654790E-003   1.0625245245067260E-003   3.3911289695722048E-003
  0.13993018150822287       0.47500000000000003        2.3936500212280863E-003   9.5498906824174933E-004   3.3486390894698357E-003
  0.13764053359540157       0.50000000000000000        2.4512326829158001E-003   8.5258168962485715E-004   3.3038143725406571E-003
  0.13522415930959300       0.52500000000000002        2.5006472918534012E-003   7.5577273050244081E-004   3.2564200223558419E-003
  0.13267517427006184       0.55000000000000004        2.5412702687178101E-003   6.6492401480782782E-004   3.2061942835256377E-003
  0.12998650388018784       0.57500000000000007        2.5725594603000280E-003   5.8029491972468473E-004   3.1528543800247127E-003
  0.12714968822955447       0.60000000000000009        2.5940546735708993E-003   5.0204904601806129E-004   3.0961037195889607E-003
  0.12415463197738624       0.62500000000000000        2.6053790672416273E-003   4.3026143522447769E-004   3.0356405024661052E-003
  0.12098928415911317       0.65000000000000002        2.6062415922225974E-003   3.6492627154304040E-004   2.9711678637656378E-003
  0.11763922735950570       0.67500000000000004        2.5964406718938572E-003   3.0596497577600848E-004   2.9024056476698655E-003
  0.11408714715114353       0.70000000000000007        2.5758692992029061E-003   2.5323455597518020E-004   2.8291038551780862E-003
  0.11031213900166219       0.72500000000000009        2.5445216987607954E-003   2.0653603328879322E-004   2.7510577320495888E-003
  0.10628878710174579       0.75000000000000000        2.5025016896291418E-003   1.6562272168789459E-004   2.6681244113170364E-003
  0.10198591029721654       0.77500000000000002        2.4500330033540487E-003   1.3020811955270480E-004   2.5802411229067534E-003
   9.7364799844245911E-002  0.80000000000000004        2.3874723692681185E-003   9.9973188460685886E-005   2.4874455577288046E-003
   9.2376642216052851E-002  0.82500000000000007        2.3153278923796964E-003   7.4572879142877926E-005   2.3899007715225745E-003
   8.6958564574849115E-002  0.85000000000000009        2.2342896444133269E-003   5.3641957683992063E-005   2.2879316020973190E-003
   8.1027219829247904E-002  0.87500000000000000        2.1452894015924224E-003   3.6800528301896933E-005   2.1820899298943194E-003
   7.4467701462263017E-002  0.90000000000000002        2.0496267293469454E-003   2.3660129196264314E-005   2.0732868585432098E-003


==> Ancillary/Fig4/relative_nB_K33.txt <==
#   T   μB     netB_Total      netB_nucleon_ground_state    netB_delta_ground_state    netB_octet_strange_Baryons  netB_decuplet_strange_Baryons   netB_rest_of_the_resonance
#   Net baryon densities are provided in unit of GeV^-3
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

  0.16159787379995982        0.0000000000000000        3.2456741192532095E-004   5.6600384694364438E-005   5.1969231802430071E-005   4.3862018073461071E-005   2.4263306331462663E-005   1.4787247102360267E-004
  0.16153358895642947        2.5000000000000001E-002   3.7351979933186784E-004   6.5209571596341648E-005   5.9838696420155660E-005   5.0507805533823519E-005   2.7924310518874545E-005   1.7003941526267250E-004
  0.16134102402036041        5.0000000000000003E-002   4.2604791592539416E-004   7.4642452923410482E-005   6.8359434626874787E-005   5.7714291552904591E-005   3.1854918048289065E-005   1.9347681877391517E-004
  0.16102102820445219        7.5000000000000011E-002   4.8185919376398322E-004   8.4921562078084606E-005   7.7512231807510618E-005   6.5469402337696911E-005   3.6033552209010762E-005   2.1792244533168031E-004
  0.16057495345419226       0.10000000000000001        5.4061211639626556E-004   9.6069477439574236E-005   8.7271983789686703E-005   7.3756676084269355E-005   4.0434447981602456E-005   2.4307953110113277E-004
  0.16000456546196551       0.12500000000000000        6.0192971463156775E-004   1.0811024960096904E-004   9.7608933097033713E-005   8.2556297812317911E-005   4.5028411058057855E-005   2.6862582306318920E-004
  0.15931193042602471       0.15000000000000002        6.6541239685269740E-004   1.2107075404591154E-004   1.0848975320486135E-004   9.1846011387211786E-005   4.9783509894182596E-005   2.9422236832053007E-004
  0.15849928692272239       0.17500000000000002        7.3064907815398490E-004   1.3498189436129127E-004   1.1987836079310212E-004   1.0160181224840718E-004   5.4665630103326902E-005   3.1952138064785744E-004
  0.15756891252185895       0.20000000000000001        7.9722598827289726E-004   1.4987961794850243E-004   1.3173638169559958E-004   1.1179836138889691E-004   5.9638848565386320E-005   3.4417277867451209E-004
  0.15652299384491855       0.22500000000000001        8.6473296279899808E-004   1.6580574174149260E-004   1.4402324153890499E-004   1.2240909765513775E-004   6.4665613193841208E-005   3.6782926866962156E-004
  0.15536350690976469       0.25000000000000000        9.3276737801697464E-004   1.8280861380185815E-004   1.5669588868819092E-004   1.3340605479141075E-004   6.9706738304545308E-005   3.9015008243096957E-004
  0.15409211220956759       0.27500000000000002        1.0009361318036789E-003   2.0094365470153618E-004   1.6970818037649683E-004   1.4475940804960512E-004   7.4721242048409383E-005   4.1080364662763143E-004
  0.15271006644849283       0.30000000000000004        1.0688561905494328E-003   2.2027382988306016E-004   1.8300997178645546E-004   1.5643678181191038E-004   7.9666060783597820E-005   4.2946954628440902E-004
  0.15121815054645113       0.32500000000000001        1.1361542313826655E-003   2.4087010225063999E-004   1.9654594422628232E-004   1.6840234599104558E-004   8.4495676753468948E-005   4.4584016216122875E-004
  0.14961661165246951       0.35000000000000003        1.2024658412783532E-003   2.6281190562124992E-004   2.1025419579343021E-004   1.8061571766313488E-004   8.9161692214884976E-005   4.5962232998565309E-004
  0.14790511555716399       0.37500000000000000        1.2674346245192768E-003   2.8618766694438625E-004   2.2406459978479803E-004   1.9303066836298926E-004   9.3612377723370036E-005   4.7053931170373315E-004
  0.14608270503961532       0.40000000000000002        1.3307114472712854E-003   3.1109539040169074E-004   2.3789691583364612E-004   2.0559361918791528E-004   9.7792216897366714E-005   4.7833330495066661E-004
  0.14414775921576606       0.42500000000000004        1.3919539339147980E-003   3.3764330076722709E-004   2.5165861872872839E-004   2.1824188701656836E-004   1.0164146647898207E-004   4.8276866092329185E-004
  0.14209794873082196       0.45000000000000001        1.4508262364616512E-003   3.6595052696597214E-004   2.6524239171254847E-004   2.3090162671770317E-004   1.0509575028886033E-004   4.8363594077656695E-004
  0.13993018150822287       0.47500000000000003        1.5069990308738885E-003   3.9614778899467587E-004   2.7852321592280489E-004   2.4348539664979514E-004   1.0808570990611007E-004   4.8075691940050250E-004
  0.13764053359540157       0.50000000000000000        1.5601496526515179E-003   4.2837803092096467E-004   2.9135497674519781E-004   2.5588925831024448E-004   1.1053674477647530E-004   4.7399064189863573E-004
  0.13522415930959300       0.52500000000000002        1.6099622665300397E-003   4.6279691753266087E-004   3.0356650308081953E-004   2.6798930618603372E-004   1.1236889144103310E-004   4.6324064828949258E-004
  0.13267517427006184       0.55000000000000004        1.6561279687430529E-003   4.9957307961452321E-004   3.1495696027542463E-004   2.7963751191160507E-004   1.1349691771798786E-004   4.4846349922351221E-004
  0.12998650388018784       0.57500000000000007        1.6983447427628637E-003   5.3888794908254069E-004   3.2529053767559382E-004   2.9065676035658393E-004   1.1383074579268840E-004   4.2967874985545693E-004
  0.12714968822955447       0.60000000000000009        1.7363172295686694E-003   5.8093496523258653E-004   3.3429041765804216E-004   3.0083495919468585E-004   1.1327637209425977E-004   4.0698051538909537E-004
  0.12415463197738624       0.62500000000000000        1.7697563316607001E-003   6.2591784993727413E-004   3.4163210148532549E-004   3.0991812666345063E-004   1.1173752643397922E-004   3.8055072714067060E-004
  0.12098928415911317       0.65000000000000002        1.7983787485342454E-003   6.7404753195274758E-004   3.4693632625638757E-004   3.1760241976340714E-004   1.0911841384560184E-004   3.5067405671610131E-004
  0.11763922735950570       0.67500000000000004        1.8219066451417170E-003   7.2553713143159765E-004   3.4976208162009885E-004   3.2352518257720397E-004   1.0532801549378287E-004   3.1775423401903349E-004
  0.11408714715114353       0.70000000000000007        1.8400677934051143E-003   7.8059416614132088E-004   3.4960069761238299E-004   3.2725531427265286E-004   1.0028659299282036E-004   2.8233102238593727E-004
  0.11031213900166219       0.72500000000000009        1.8525967176705482E-003   8.3940875761877093E-004   3.4587274349730327E-004   3.2828364963292435E-004   9.3935238671706382E-005   2.4509632824984325E-004
  0.10628878710174579       0.75000000000000000        1.8592376522725631E-003   9.0213599525903305E-004   3.3793074232421681E-004   3.2601473101907553E-004   8.6249518630869852E-005   2.0690666503936773E-004
  0.10198591029721654       0.77500000000000002        1.8597505525484110E-003   9.6886954814769696E-004   3.2507277873905293E-004   3.1976253508708387E-004   7.7258399733318750E-005   1.6878729084125824E-004
   9.7364799844245911E-002  0.80000000000000004        1.8539221358207505E-003   1.0396016529071288E-003   3.0657547651056799E-004   3.0875476883994522E-004   6.7069583214941108E-005   1.3192065434816750E-004
   9.2376642216052851E-002  0.82500000000000007        1.8415852775154409E-003   1.1141607952530677E-003   2.8176042450504639E-004   2.9215396727046551E-004   5.5901759861893864E-005   9.7608330624967418E-005
   8.6958564574849115E-002  0.85000000000000009        1.8226527037520630E-003   1.1921106927435580E-003   2.5011742964115561E-004   2.6911022833317586E-004   4.4122480523653314E-005   6.7191872510520269E-005
   8.1027219829247904E-002  0.87500000000000000        1.7971760960791064E-003   1.2725782711456093E-003   2.1152338466108462E-004   2.3887306077410126E-004   3.2285920742209303E-005   4.1915458756101820E-005
   7.4467701462263017E-002  0.90000000000000002        1.7654515625448997E-003   1.3539457611577443E-003   1.6661989669000191E-004   2.0101521170743869E-004   2.1154980940968781E-005   2.2715712048746159E-005


==> Ancillary/Fig5/TmuB_K0_muS0.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820     
   2.5000000000000001E-002  0.99951109745577216       0.99950745903666494       0.99951524439306416       0.16109085637296863       0.16271261217163838       0.15963949826181756     
   5.0000000000000003E-002  0.99804667016446968       0.99803367818096134       0.99806190398831829       0.16085483513513310       0.16247269126796526       0.15940737520584741     
   7.5000000000000011E-002  0.99561341997320185       0.99558978687709554       0.99564283306385271       0.16046266904705386       0.16207484337366460       0.15902100864384872     
  0.10000000000000001       0.99222206663268742       0.99219306610706237       0.99226302212073270       0.15991608580723049       0.16152188170808338       0.15848119564329052     
  0.12500000000000000       0.98788671911370318       0.98786522998194304       0.98792988738999099       0.15921735935358197       0.16081734117204011       0.15778912070176573     
  0.15000000000000002       0.98262407987498923       0.98263036550051130       0.98265355173524249       0.15836918161558150       0.15996514295537123       0.15694640061189211     
  0.17500000000000002       0.97645254940916526       0.97651282020486097       0.97644699682190772       0.15737451819423270       0.15896925066248832       0.15595510876531218     
  0.20000000000000001       0.96939129772089538       0.96953532415280985       0.96932596066010512       0.15623645871252814       0.15783336458301797       0.15481775878855947     
  0.22500000000000001       0.96145936014745093       0.96171756797902719       0.96130848866721763       0.15495807108916348       0.15656069021039934       0.15353723284015341     
  0.25000000000000000       0.95267479984429648       0.95307534373257496       0.95241411871111903       0.15354226655663025       0.15515379837642682       0.15211665144821201     
  0.27500000000000002       0.94305396154060006       0.94362022333997464       0.94266276687842376       0.15199167938925076       0.15361457290735417       0.15055919554878627     
  0.30000000000000004       0.93261082374065363       0.93335964382521441       0.93207344526256841       0.15030856249770597       0.15194422449709763       0.14886790169491948     
  0.32500000000000001       0.92135644151864537       0.92229721813966936       0.92066296075732634       0.14849469762446252       0.15014334130810722       0.14704545423195237     
  0.35000000000000003       0.90929846054113228       0.91043309742755785       0.90844471432306373       0.14655131701894353       0.14821194794557255       0.14509399352002561     
  0.37500000000000000       0.89644067515186521       0.89776425394654757       0.89542766370059068       0.14447903221421327       0.14614955151485898       0.14301495026192892     
  0.40000000000000002       0.88278259878272658       0.88428460664802866       0.88161545417800724       0.14227776479025722       0.14395516206507106       0.14080890667185716     
  0.42500000000000004       0.86831901272018142       0.86998495420010202       0.86700567854796329       0.13994667364882782       0.14162728168567776       0.13847547827806195     
  0.45000000000000001       0.85303945829021710       0.85485270536271729       0.85158920369790536       0.13748407316906749       0.13916386061352767       0.13601320636791853     
  0.47500000000000003       0.83692763672699455       0.83887140495735335       0.83534949390062274       0.13488733648454776       0.13656222006412880       0.13341944990597485     
  0.50000000000000000       0.81996067927824146       0.82202004946086871       0.81826186324120320       0.13215277784640889       0.13381894081525894       0.13069026613388599     
  0.52500000000000002       0.80210824635628375       0.80427217357693792       0.80029259543362652       0.12927550743384461       0.13092971450737756       0.12782026999022969     
  0.55000000000000004       0.78333140746283025       0.78559467053800480       0.78139787353623091       0.12624925083196878       0.12788915159728423       0.12480246316795514     
  0.57500000000000007       0.76358124142067052       0.76594628541165255       0.76152246038570792       0.12306612343164432       0.12469053607925250       0.12162802335736225     
  0.60000000000000009       0.74279707638779136       0.74527569243548786       0.74059805763652520       0.11971634677316978       0.12132551248900324       0.11828604215692934     
  0.62500000000000000       0.72090425660369373       0.72351903379799032       0.71854123898864064       0.11618788861355898       0.11778368523496170       0.11476319497480524     
  0.65000000000000002       0.69781126973675789       0.70059675593634163       0.69525078862292100       0.11246599994211377       0.11405210357034086       0.11104331593190682     
  0.67500000000000004       0.67340598042318489       0.67640952198788140       0.67060415979288834       0.10853260794120355       0.11011459616969212       0.10710683223909345     
  0.70000000000000007       0.64755056493837382       0.65083288138406414       0.64445257374028964       0.10436549960901073       0.10595090337721078       0.10292998141104763     
  0.72500000000000009       0.62007447724021914       0.62371018116435639       0.61661396573005167        9.9937188099172417E-002  0.10153552321971761        9.8483684628690463E-002
  0.75000000000000000       0.59076429680465403       0.59484278359644249       0.58686248271166674        9.5213276499961433E-002   9.6836118905717208E-002   9.3731869337985219E-002
  0.77500000000000002       0.55934840912976458       0.56397576396934634       0.55491239162181860        9.0149988796456110E-002   9.1811190529175885E-002   8.8628899133563879E-002
  0.80000000000000004       0.52547271720926914       0.53077541501721182       0.52039269231868424        8.4690255297158026E-002   8.6406412951809591E-002   8.3115519014736919E-002
  0.82500000000000007       0.48866000272766846       0.49479106723238381       0.48280550153566165        7.8757162891931340E-002   8.0548420425165246E-002   7.7112208598679621E-002
  0.85000000000000009       0.44823778004766640       0.45538559948172153       0.44145395415646732        7.2242327304216911E-002   7.4133494219676757E-002   7.0507666734015123E-002
  0.87500000000000000       0.40320109900570589       0.41160033236071147       0.39530722291298298        6.4983781065247617E-002   6.7005568236253796E-002   6.3137252862432658E-002
  0.90000000000000002       0.35192742305526870       0.36187133594880300       0.34271948235853622        5.6720020523447830E-002   5.8910045953054067E-002   5.4738100809546997E-002


==> Ancillary/Fig5/TmuB_K0_netS0.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820     
   2.5000000000000001E-002  0.99956862994416773       0.99956988958962645       0.99956872120083018       0.16110012886413808       0.16272277541580413       0.15964803941294886     
   5.0000000000000003E-002  0.99827557213720441       0.99828188310876587       0.99827482850171356       0.16089172718656422       0.16251309724171945       0.15944138285373147     
   7.5000000000000011E-002  0.99612392344652800       0.99614272021816974       0.99611824126326298       0.16054494671451430       0.16216485693731492       0.15909693937812130     
  0.10000000000000001       0.99311864798265426       0.99316287304249595       0.99309910864522077       0.16006058751195576       0.16167975928902575       0.15861473280945329     
  0.12500000000000000       0.98926629254690979       0.98935548119042271       0.98921819475616701       0.15943970472458421       0.16105994333046458       0.15799488518879787     
  0.15000000000000002       0.98457460985693379       0.98473501525112483       0.98447732979176039       0.15868354785520847       0.16030776476927822       0.15723768882937220     
  0.17500000000000002       0.97905210827985112       0.97931582117077520       0.97887983007159074       0.15779348819440248       0.15942555902213090       0.15634367340353328     
  0.20000000000000001       0.97270754846546592       0.97311072186143732       0.97243076832006003       0.15677093769305192       0.15841541356670838       0.15531364911120846     
  0.22500000000000001       0.96554940681397528       0.96612984344812147       0.96513698033042961       0.15561726248963212       0.15727897686319645       0.15414870774425640     
  0.25000000000000000       0.95758532325415269       0.95837978422074510       0.95700673404175707       0.15433369390880955       0.15601732306564828       0.15285016983245414     
  0.27500000000000002       0.94882154666973373       0.94986316423230099       0.94804905403546169       0.15292123908100522       0.15463087869981179       0.15141947675416773     
  0.30000000000000004       0.93926238595037914       0.94057850825573963       0.93827276440944740       0.15138059246846891       0.15311940360935336       0.14985803786715324     
  0.32500000000000001       0.92890966856779089       0.93052035303816238       0.92768535875427693       0.14971204860418005       0.15148200841606771       0.14816705002462957     
  0.35000000000000003       0.91776220226270178       0.91967944707531180       0.91629181314604247       0.14791541533212668       0.14971718704172537       0.14634730799015350     
  0.37500000000000000       0.90581522924178370       0.90804292399212094       0.90409343111445761       0.14598992584041084       0.14782284493317679       0.14439901995947851     
  0.40000000000000002       0.89305985643118624       0.89559436289313188       0.89108676511872020       0.14393414683540931       0.14579630888696560       0.14232163530199948     
  0.42500000000000004       0.87948243983277041       0.88231368321463899       0.87726261461281496       0.14174587931868157       0.14363430993201523       0.14011368453482670     
  0.45000000000000001       0.86506389570321396       0.86817684636263925       0.86260506691513861       0.13942204756994556       0.14133293475843708       0.13777262613343474     
  0.47500000000000003       0.84977890576097448       0.85315534788183189       0.84709052648206917       0.13695857105056003       0.13888754304630299       0.13529469149022494     
  0.50000000000000000       0.83359497737501398       0.83721548296602988       0.83068666834079152       0.13435021293446764       0.13629264789603274       0.13267471776003761     
  0.52500000000000002       0.81647131195621581       0.82031735726473332       0.81335124798048919       0.13159039772723283       0.13354175479483196       0.12990595777963648     
  0.55000000000000004       0.79835742454775194       0.80241359622591490       0.79503069854989983       0.12867098878590080       0.13062715150699789       0.12697985601642020     
  0.57500000000000007       0.77919144346766378       0.78344768065704851       0.77565844271531037       0.12558201427298285       0.12753963711524807       0.12388577894357741     
  0.60000000000000009       0.75889799863533081       0.76335180400330349       0.75515283643691611       0.12231132681876700       0.12426817320105037       0.12061068662637618     
  0.62500000000000000       0.73738557738748467       0.74204410799877041       0.73341463848305066       0.11884417735910337       0.12079943382856152       0.11713872856076568     
  0.65000000000000002       0.71454318100869696       0.71942510763461143       0.71032385156369138       0.11516267626958442       0.11711722355520272       0.11345073914894292     
  0.67500000000000004       0.69023604255366378       0.69537306153236511       0.68573569051449024       0.11124510320845002       0.11320172376179337       0.10952359375011635     
  0.70000000000000007       0.66430004516127061       0.66973796849323242       0.65947527302926356       0.10706500751820425       0.10902851533403390       0.10532936070064138     
  0.72500000000000009       0.63653426717768191       0.64233373712518671       0.63133036104886953       0.10259000672569335       0.10456730393422273       0.10083414199099434     
  0.75000000000000000       0.60669068945009041       0.61292778046407537       0.60104105049663714        9.7780127670214725E-002   9.9780226080549705E-002   9.5996426542050969E-002
  0.77500000000000002       0.57445935189918129       0.58122659154430178       0.56828461184817347        9.2585414193457227E-002   9.4619500953941379E-002   9.0764668987557542E-002
  0.80000000000000004       0.53944575979443066       0.54685424508047542       0.53265247573701924        8.6942285716739467E-002   8.9023930626744241E-002   8.5073613885906188E-002
  0.82500000000000007       0.50113427155905876       0.50931719018153854       0.49361393438034368        8.0767636466252221E-002   8.2913168570278029E-002   7.8838498223576081E-002
  0.85000000000000009       0.45882455199232347       0.46794095911705674       0.45045543148383171        7.3948593660969980E-002   7.6177416298045961E-002   7.1945354985611693E-002
  0.87500000000000000       0.41151262064405925       0.42174744998834712       0.40216910753511803        6.6323346120496091E-002   6.8657445868859746E-002   6.4233211952954880E-002
  0.90000000000000002       0.35764613397220840       0.36920027172633701       0.34721828790352410        5.7641703175400606E-002   6.0103143887460776E-002   5.5456636183577691E-002


==> Ancillary/Fig5/TmuB_K33_muS0.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578     
   2.5000000000000001E-002  0.99960219251640692       0.99960533823460263       0.99960027948649854       0.16153358895642947       0.16321670183332326       0.16003242569014822     
   5.0000000000000003E-002  0.99841056213451562       0.99842414062493401       0.99840200414027669       0.16134102402036041       0.16302383453791244       0.15984058609762722     
   7.5000000000000011E-002  0.99643036395254980       0.99646453499983423       0.99640781844747828       0.16102102820445219       0.16270386789228841       0.15952132410836581     
  0.10000000000000001       0.99366996407988739       0.99373930493539853       0.99362208411446939       0.16057495345419226       0.16225888921336321       0.15907533801593618     
  0.12500000000000000       0.99014028897455264       0.99026481956644230       0.99005081322178279       0.16000456546196551       0.16169157127217382       0.15850359033290548     
  0.15000000000000002       0.98585412468505085       0.98605968041863257       0.98570157085050136       0.15931193042602471       0.16100495134708634       0.15780729220166836     
  0.17500000000000002       0.98082532397008426       0.98114322010069799       0.98058333088454497       0.15849928692272239       0.16020218608854450       0.15698788030890956     
  0.20000000000000001       0.97506798088761815       0.97553400484347397       0.97470625657778609       0.15756891252185895       0.15928630701193397       0.15604698175518464     
  0.22500000000000001       0.96859562668922605       0.96924848744708625       0.96808137267233230       0.15652299384491855       0.15826000054925921       0.15498636156223108     
  0.25000000000000000       0.96142048936910773       0.96229992572919743       0.96072010467024904       0.15536350690976469       0.15712543145213725       0.15380784891202073     
  0.27500000000000002       0.95355284439148291       0.95469762885556175       0.95263368322999564       0.15409211220956759       0.15588411973178970       0.15251324179276166     
  0.30000000000000004       0.94500046849335961       0.94644653322037720       0.94383243969798991       0.15271006644849283       0.15453687140830177       0.15110419421602414     
  0.32500000000000001       0.93576819416350965       0.93754705739078736       0.93432504062607280       0.15121815054645113       0.15308375482579495       0.14958209366572742     
  0.35000000000000003       0.92585755080959919       0.92799515430947244       0.92411771566229639       0.14961661165246951       0.15152410917612569       0.14794793748621946     
  0.37500000000000000       0.91526647027704122       0.91778247147753700       0.91321352278576939       0.14790511555716399       0.14985657065373026       0.14620221524900651     
  0.40000000000000002       0.90398902909112189       0.90689654058497282       0.90161167289280963       0.14608270503961532       0.14807910341870353       0.14434480062141444     
  0.42500000000000004       0.89201519689674214       0.89532093740598984       0.88930691050283051       0.14414775921576606       0.14618902570469125       0.14237485221981852     
  0.45000000000000001       0.87933055918002612       0.88303537205175642       0.87628892559660443       0.14209794873082196       0.14418302455546059       0.14029071944705529     
  0.47500000000000003       0.86591598155208926       0.87001568364292658       0.86254175649889053       0.13993018150822287       0.14205715495502433       0.13808984689606926     
  0.50000000000000000       0.85174718180874842       0.85623372029555600       0.84804313518059793       0.13764053359540157       0.13980682023160407       0.13576866953513336     
  0.52500000000000002       0.83679417389479671       0.84165708520766436       0.83276372247093533       0.13522415930959300       0.13742673059835403       0.13332249026805243     
  0.55000000000000004       0.82102054408400782       0.82624872338134059       0.81666617905592842       0.13267517427006184       0.13491083567287415       0.13074533120435208     
  0.57500000000000007       0.80438251335594091       0.80996631155556464       0.79970401665186031       0.12998650388018784       0.13225222486474406       0.12802974973625994     
  0.60000000000000009       0.78682773009100127       0.79276139595761874       0.78182017048459906       0.12714968822955447       0.12944298658658834       0.12516660999775717     
  0.62500000000000000       0.76829372229906845       0.77457819751368473       0.76294522692854094       0.12415463197738624       0.12647401316749762       0.12214479911591915     
  0.65000000000000002       0.74870591619840510       0.75535197089093142       0.74299522501919724       0.12098928415911317       0.12333473291554549       0.11895087524095241     
  0.67500000000000004       0.72797509393675541       0.73500676119924602       0.72186892007388892       0.11763922735950570       0.12001274382948390       0.11556862946166525     
  0.70000000000000007       0.70599411037035498       0.71345235024342957       0.69944433774218762       0.11408714715114353       0.11649331497931228       0.11197853412128168     
  0.72500000000000009       0.68263360406719420       0.69058012281109371       0.67557433306758741       0.11031213900166219       0.11275871154904192       0.10815703183911565     
  0.75000000000000000       0.65773629691018998       0.66625750736583400       0.65008066337563286       0.10628878710174579       0.10878728710672483       0.10407558660118242     
  0.77500000000000002       0.63110923367385230       0.64032052897182501       0.62274573144922829       0.10198591029721654       0.10455226763747230        9.9699361872128925E-002
  0.80000000000000004       0.60251287690067445       0.61256377496631942       0.59330058083160331        9.7364799844245911E-002  0.10002011312699463        9.4985298686221284E-002
  0.82500000000000007       0.57164515871294719       0.58272651475811155       0.56140680774102536        9.2376642216052851E-002   9.5148251186434052E-002   8.9879219809654395E-002
  0.85000000000000009       0.53811700940133744       0.55047238752688876       0.52662853401476439        8.6958564574849115E-002   8.9881760436704747E-002   8.4311342709231213E-002
  0.87500000000000000       0.50141266047566058       0.51535702616515444       0.48838774700257570        8.1027219829247904E-002   8.4148084108735352E-002   7.8189129629214232E-002
  0.90000000000000002       0.46082104740094376       0.47677115750349297       0.44588995804284504        7.4467701462263017E-002   7.7847739383233194E-002   7.1385385779535210E-002


==> Ancillary/Fig5/TmuB_K33_netS0.txt <==
#   μB(GeV), T_mean/T_mean(μB=0),  T_max/T_max(μB=0), T_min/T_min(μB=0), T_mean (GeV), T_max(GeV), T_min(GeV)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578     
   2.5000000000000001E-002  0.99963836032077646       0.99964353182516286       0.99963473731371766       0.16153943359671560       0.16322293812643213       0.16003794226491022     
   5.0000000000000003E-002  0.99855425189223634       0.99857585382235015       0.99853893890027290       0.16136424397969490       0.16304860644214275       0.15986250886240949     
   7.5000000000000011E-002  0.99675005647721904       0.99680200797187013       0.99671260497307501       0.16107268983670847       0.16275897086477839       0.15957011933982970     
  0.10000000000000001       0.99422957915362864       0.99432994555270138       0.99415583824561604       0.16066538606025524       0.16235532968825625       0.15916079014123313     
  0.12500000000000000       0.99099780966812101       0.99116987394231637       0.99086898900163201       0.16014313898278562       0.16183934958483356       0.15863457734579173     
  0.15000000000000002       0.98706060423030006       0.98733339705552192       0.98685283563652937       0.15950689495532011       0.16121292525497929       0.15799160557182304     
  0.17500000000000002       0.98242430263599134       0.98283251292190155       0.98210876827087268       0.15875767847538447       0.16047801575067347       0.15723209737265215     
  0.20000000000000001       0.97709529822029495       0.97767855375373591       0.97663892747012815       0.15789652269233734       0.15963647140848611       0.15635639544514593     
  0.22500000000000001       0.97107957932854294       0.97188116669307933       0.97044624072742058       0.15692439531005195       0.15868986742479521       0.15536496847047179     
  0.25000000000000000       0.96438226045466968       0.96544742908888093       0.96353430348188152       0.15584212281987370       0.15763935939722420       0.15425839206556130     
  0.27500000000000002       0.95700711882774325       0.95838116727513467       0.95590707200910108       0.15465031561398881       0.15648557209395977       0.15303729961597101     
  0.30000000000000004       0.94895614817766261       0.95068250726532866       0.94756836784557197       0.15334929587490989       0.15522852609062829       0.15170230293601047     
  0.32500000000000001       0.94022913606618452       0.94234764148291028       0.93852122632602941       0.15193902927306854       0.15386759968177943       0.15025388797190281     
  0.35000000000000003       0.93082326506586766       0.93336876084596920       0.92876714328978138       0.15041906051818063       0.15240151779159583       0.14869229420216540     
  0.37500000000000000       0.92073273176719550       0.92373408423143066       0.91830527740967538       0.14878845179160752       0.15082835678484002       0.14701738693333347     
  0.40000000000000002       0.90994837154977892       0.91342791752299501       0.90713165217565950       0.14704572211018013       0.14914555410826960       0.14522852954038556     
  0.42500000000000004       0.89845727152903232       0.90243068599500698       0.89523837820820429       0.14518878477920480       0.14734991357831240       0.14332445896190685     
  0.45000000000000001       0.88624234911132027       0.89071889886112721       0.88261289129535936       0.14321487928787108       0.14543759959253297       0.14130316371255003     
  0.47500000000000003       0.87328186895470317       0.87826501732034423       0.86923717998883265       0.14112049325113518       0.14340411558403476       0.13916176022393334     
  0.50000000000000000       0.85954886643784045       0.86503720419161501       0.85508696095434444       0.13890126924352067       0.14124426314151808       0.13689636082118473     
  0.52500000000000002       0.84501044042176954       0.85099893338736021       0.84013075003185655       0.13655189051092559       0.13895207824366618       0.13450192500301072     
  0.55000000000000004       0.82962687143372293       0.83610843123841538       0.82432877021925111       0.13406593847100226       0.13652074003804487       0.13197208461379326     
  0.57500000000000007       0.81335051251871948       0.82031790924090142       0.80763163228393497       0.13143571347713268       0.13394244556313492       0.12929893261423170     
  0.60000000000000009       0.79612438774506478       0.80357252874400553       0.78997871719484392       0.12865200833989726       0.13120824070136983       0.12647276411449829     
  0.62500000000000000       0.77788041614143633       0.78580901131278491       0.77129617958733343       0.12570382131908406       0.12830779327758654       0.12348175673611578     
  0.65000000000000002       0.75853715438754377       0.76695377240534424       0.75149447443264050       0.12257799134729894       0.12522908832370247       0.12031157464059404     
  0.67500000000000004       0.73799691630522124       0.74692040918633096       0.73046527862693134       0.11925873254585065       0.12195801788603244       0.11694487568685873     
  0.70000000000000007       0.71614207522545048       0.72560631532634812       0.70807762373009486       0.11572703669512369       0.11847782828586864       0.11336069229657882     
  0.72500000000000009       0.69283027643596251       0.70288812735653516       0.68417295548424750       0.11195989957628995       0.11476837659505335       0.10953364050076858     
  0.75000000000000000       0.66788816249277327       0.67861562826180355       0.65855865836799821       0.10792930699499423       0.11080513520771630       0.10543288324411067     
  0.77500000000000002       0.64110300842356316       0.65260363274131361       0.63099928476029277       0.10360088304800553       0.10655786685633307       0.10102072620549138     
  0.80000000000000004       0.61221130497165155       0.62462120307148716       0.60120425209268247        9.8932045199717655E-002  0.10198886376551515        9.6250648156129159E-002
  0.82500000000000007       0.58088266586039472       0.59437713595627362       0.56881004552080927        9.3869403730292289E-002   9.7050577928337781E-002   9.1064451671002397E-002
  0.85000000000000009       0.54669614181918014       0.56149960919569708       0.53335384760638449        8.8344934132620803E-002   9.1682297791123551E-002   8.5388041335352813E-002
  0.87500000000000000       0.50910334647056654       0.52550522060261440       0.49423353388615637        8.2270018334087827E-002   8.5805092892392673E-002   7.9125019178512529E-002
  0.90000000000000002       0.46736687014545519       0.48574625198387239       0.45064421733132781        7.5525492500047475E-002   7.9313203065447133E-002   7.2146525669058506E-002


==> Ancillary/Fig5/TnetB_K0_muS0.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   8.5426866573236587E-002   9.4062848583918723E-002   7.8283470188679691E-002  0.16109085637296863       0.16271261217163838       0.15963949826181756       0.99951109745577216       0.99950745903666494       0.99951524439306416        2.5000000000000001E-002
  0.17049303409661806       0.18767708949362427       0.15627985295043131       0.16085483513513310       0.16247269126796526       0.15940737520584741       0.99804667016446968       0.99803367818096134       0.99806190398831829        5.0000000000000003E-002
  0.25484968615034187       0.28042179146476848       0.23370223743593863       0.16046266904705386       0.16207484337366460       0.15902100864384872       0.99561341997320185       0.99558978687709554       0.99564283306385271        7.5000000000000011E-002
  0.33817021723830798       0.37192600222696376       0.31026518234384737       0.15991608580723049       0.16152188170808338       0.15848119564329052       0.99222206663268742       0.99219306610706237       0.99226302212073270       0.10000000000000001     
  0.42015774364470049       0.46188152865658599       0.38568794433431630       0.15921735935358197       0.16081734117204011       0.15778912070176573       0.98788671911370318       0.98786522998194304       0.98792988738999099       0.12500000000000000     
  0.50054904256639099       0.55004421278061710       0.45969987530158263       0.15836918161558150       0.15996514295537123       0.15694640061189211       0.98262407987498923       0.98263036550051130       0.98265355173524249       0.15000000000000002     
  0.57911476891347569       0.63622430898022309       0.53204742825271067       0.15737451819423270       0.15896925066248832       0.15595510876531218       0.97645254940916526       0.97651282020486097       0.97644699682190772       0.17500000000000002     
  0.65565636460983567       0.72026891258947456       0.60250142562313391       0.15623645871252814       0.15783336458301797       0.15481775878855947       0.96939129772089538       0.96953532415280985       0.96932596066010512       0.20000000000000001     
  0.73000049616858942       0.80204085580599171       0.67086279077043320       0.15495807108916348       0.15656069021039934       0.15353723284015341       0.96145936014745093       0.96171756797902719       0.96130848866721763       0.22500000000000001     
  0.80199207638993708       0.88139868976855629       0.73696509571867064       0.15354226655663025       0.15515379837642682       0.15211665144821201       0.95267479984429648       0.95307534373257496       0.95241411871111903       0.25000000000000000     
  0.87148694263420801       0.95818137129516046       0.80067304941340567       0.15199167938925076       0.15361457290735417       0.15055919554878627       0.94305396154060006       0.94362022333997464       0.94266276687842376       0.27500000000000002     
  0.93834511647673180        1.0321995649508753       0.86187713125763721       0.15030856249770597       0.15194422449709763       0.14886790169491948       0.93261082374065363       0.93335964382521441       0.93207344526256841       0.30000000000000004     
   1.0024253189025916        1.1032337335620015       0.92048550397711215       0.14849469762446252       0.15014334130810722       0.14704545423195237       0.92135644151864537       0.92229721813966936       0.92066296075732634       0.32500000000000001     
   1.0635811254630869        1.1710379427633397       0.97641478370664403       0.14655131701894353       0.14821194794557255       0.14509399352002561       0.90929846054113228       0.91043309742755785       0.90844471432306373       0.35000000000000003     
   1.1216588699213530        1.2353477217484312        1.0295811531709367       0.14447903221421327       0.14614955151485898       0.14301495026192892       0.89644067515186521       0.89776425394654757       0.89542766370059068       0.37500000000000000     
   1.1764971784370253        1.2958902802940659        1.0798928583316965       0.14227776479025722       0.14395516206507106       0.14080890667185716       0.88278259878272658       0.88428460664802866       0.88161545417800724       0.40000000000000002     
   1.2279278571986318        1.3523956375999053        1.1272445832940967       0.13994667364882782       0.14162728168567776       0.13847547827806195       0.86831901272018142       0.86998495420010202       0.86700567854796329       0.42500000000000004     
   1.2757777682172655        1.4046075578228612        1.1715137451187105       0.13748407316906749       0.13916386061352767       0.13601320636791853       0.85303945829021710       0.85485270536271729       0.85158920369790536       0.45000000000000001     
   1.3198713047110160        1.4522934867772024        1.2125584777728227       0.13488733648454776       0.13656222006412880       0.13341944990597485       0.83692763672699455       0.83887140495735335       0.83534949390062274       0.47500000000000003     
   1.3600331078514374        1.4952529006511586        1.2502169883353078       0.13215277784640889       0.13381894081525894       0.13069026613388599       0.81996067927824146       0.82202004946086871       0.81826186324120320       0.50000000000000000     
   1.3960907374586224        1.5333236142267559        1.2843080313181707       0.12927550743384461       0.13092971450737756       0.12782026999022969       0.80210824635628375       0.80427217357693792       0.80029259543362652       0.52500000000000002     
   1.4278771077566634        1.5663856775719642        1.3146324070981499       0.12624925083196878       0.12788915159728423       0.12480246316795514       0.78333140746283025       0.78559467053800480       0.78139787353623091       0.55000000000000004     
   1.4552326145289494        1.5943625528828935        1.3409755932029055       0.12306612343164432       0.12469053607925250       0.12162802335736225       0.76358124142067052       0.76594628541165255       0.76152246038570792       0.57500000000000007     
   1.4780070035593098        1.6172193589485664        1.3631118020836797       0.11971634677316978       0.12132551248900324       0.11828604215692934       0.74279707638779136       0.74527569243548786       0.74059805763652520       0.60000000000000009     
   1.4960611571846552        1.6349581744309409        1.3808098543769107       0.11618788861355898       0.11778368523496170       0.11476319497480524       0.72090425660369373       0.72351903379799032       0.71854123898864064       0.62500000000000000     
   1.5092691060851799        1.6476107977123924        1.3938411862165341       0.11246599994211377       0.11405210357034086       0.11104331593190682       0.69781126973675789       0.70059675593634163       0.69525078862292100       0.65000000000000002     
   1.5175207150732610        1.6552300529303270        1.4019900304828048       0.10853260794120355       0.11011459616969212       0.10710683223909345       0.67340598042318489       0.67640952198788140       0.67060415979288834       0.67500000000000004     
   1.5207256674337806        1.6578817013969691        1.4050654035664034       0.10436549960901073       0.10595090337721078       0.10292998141104763       0.64755056493837382       0.65083288138406414       0.64445257374028964       0.70000000000000007     
   1.5188196345287881        1.6556400574829508        1.4029143160833077        9.9937188099172417E-002  0.10153552321971761        9.8483684628690463E-002  0.62007447724021914       0.62371018116435639       0.61661396573005167       0.72500000000000009     
   1.5117739769898142        1.6485910396164771        1.3954362763766104        9.5213276499961433E-002   9.6836118905717208E-002   9.3731869337985219E-002  0.59076429680465403       0.59484278359644249       0.58686248271166674       0.75000000000000000     
   1.4996112068935690        1.6368459494478533        1.3826016372180137        9.0149988796456110E-002   9.1811190529175885E-002   8.8628899133563879E-002  0.55934840912976458       0.56397576396934634       0.55491239162181860       0.77500000000000002     
   1.4824301822685737        1.6205672797424480        1.3644816239622546        8.4690255297158026E-002   8.6406412951809591E-002   8.3115519014736919E-002  0.52547271720926914       0.53077541501721182       0.52039269231868424       0.80000000000000004     
   1.4604483604378486        1.6000046497997691        1.3413063126376781        7.8757162891931340E-002   8.0548420425165246E-002   7.7112208598679621E-002  0.48866000272766846       0.49479106723238381       0.48280550153566165       0.82500000000000007     
   1.4340743460735588        1.5755365949530309        1.3135766227607326        7.2242327304216911E-002   7.4133494219676757E-002   7.0507666734015123E-002  0.44823778004766640       0.45538559948172153       0.44145395415646732       0.85000000000000009     
   1.4040316638466710        1.5477163932833415        1.2822590721962988        6.4983781065247617E-002   6.7005568236253796E-002   6.3137252862432658E-002  0.40320109900570589       0.41160033236071147       0.39530722291298298       0.87500000000000000     
   1.3715498366367307        1.5173280657264254        1.2490542096505604        5.6720020523447830E-002   5.8910045953054067E-002   5.4738100809546997E-002  0.35192742305526870       0.36187133594880300       0.34271948235853622       0.90000000000000002     


==> Ancillary/Fig5/TnetB_K0_netS.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16116965262618990       0.16279279429136265       0.15971692193524820        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   7.3035983912002722E-002   7.9923682860187611E-002   6.7299946598041088E-002  0.16110012886413808       0.16272277541580413       0.15964803941294886       0.99956862994416773       0.99956988958962645       0.99956872120083018        2.5000000000000001E-002
  0.14574938909228166       0.15947570528471713       0.13432214175387633       0.16089172718656422       0.16251309724171945       0.15944138285373147       0.99827557213720441       0.99828188310876587       0.99827482850171356        5.0000000000000003E-002
  0.21782690274790714       0.23830368109684572       0.20079047605677433       0.16054494671451430       0.16216485693731492       0.15909693937812130       0.99612392344652800       0.99614272021816974       0.99611824126326298        7.5000000000000011E-002
  0.28897298152213652       0.31609090835730702       0.26643289978783485       0.16006058751195576       0.16167975928902575       0.15861473280945329       0.99311864798265426       0.99316287304249595       0.99309910864522077       0.10000000000000001     
  0.35891692541129905       0.39256753552882040       0.33098522604236730       0.15943970472458421       0.16105994333046458       0.15799488518879787       0.98926629254690979       0.98935548119042271       0.98921819475616701       0.12500000000000000     
  0.42741802961666087       0.46751502093224689       0.39419658433678889       0.15868354785520847       0.16030776476927822       0.15723768882937220       0.98457460985693379       0.98473501525112483       0.98447732979176039       0.15000000000000002     
  0.49426854727783903       0.54076364330662252       0.45583627922845954       0.15779348819440248       0.15942555902213090       0.15634367340353328       0.97905210827985112       0.97931582117077520       0.97887983007159074       0.17500000000000002     
  0.55929443686078317       0.61218411918204196       0.51570122568407972       0.15677093769305192       0.15841541356670838       0.15531364911120846       0.97270754846546592       0.97311072186143732       0.97243076832006003       0.20000000000000001     
  0.62235408890998190       0.68167544695346149       0.57362266806596185       0.15561726248963212       0.15727897686319645       0.15414870774425640       0.96554940681397528       0.96612984344812147       0.96513698033042961       0.22500000000000001     
  0.68333539909838670       0.74915162414983028       0.62947076356071230       0.15433369390880955       0.15601732306564828       0.15285016983245414       0.95758532325415269       0.95837978422074510       0.95700673404175707       0.25000000000000000     
  0.74215166012520828       0.81452972303771320       0.68315594084680065       0.15292123908100522       0.15463087869981179       0.15141947675416773       0.94882154666973373       0.94986316423230099       0.94804905403546169       0.27500000000000002     
  0.79873677882749339       0.87772106640190428       0.73462663937486061       0.15138059246846891       0.15311940360935336       0.14985803786715324       0.93926238595037914       0.94057850825573963       0.93827276440944740       0.30000000000000004     
  0.85304029342644438       0.93862624154910024       0.78386382204109295       0.14971204860418005       0.15148200841606771       0.14816705002462957       0.92890966856779089       0.93052035303816238       0.92768535875427693       0.32500000000000001     
  0.90502258430801275       0.99713378997028213       0.83087323744356922       0.14791541533212668       0.14971718704172537       0.14634730799015350       0.91776220226270178       0.91967944707531180       0.91629181314604247       0.35000000000000003     
  0.95465055979440872        1.0531218416453267       0.87567662519732525       0.14598992584041084       0.14782284493317679       0.14439901995947851       0.90581522924178370       0.90804292399212094       0.90409343111445761       0.37500000000000000     
   1.0018939759816741        1.1064617589974837       0.91830293098891091       0.14393414683540931       0.14579630888696560       0.14232163530199948       0.89305985643118624       0.89559436289313188       0.89108676511872020       0.40000000000000002     
   1.0467224339769341        1.1570229105561824       0.95878026837869135       0.14174587931868157       0.14363430993201523       0.14011368453482670       0.87948243983277041       0.88231368321463899       0.87726261461281496       0.42500000000000004     
   1.0891030010842324        1.2046778656521302       0.99712899145008738       0.13942204756994556       0.14133293475843708       0.13777262613343474       0.86506389570321396       0.86817684636263925       0.86260506691513861       0.45000000000000001     
   1.1289983317643506        1.2493074783706697        1.0333559383621944       0.13695857105056003       0.13888754304630299       0.13529469149022494       0.84977890576097448       0.85315534788183189       0.84709052648206917       0.47500000000000003     
   1.1663651220926621        1.2908054532621973        1.0674497206284335       0.13435021293446764       0.13629264789603274       0.13267471776003761       0.83359497737501398       0.83721548296602988       0.83068666834079152       0.50000000000000000     
   1.2011527173433110        1.3290820403314803        1.0993768706084239       0.13159039772723283       0.13354175479483196       0.12990595777963648       0.81647131195621581       0.82031735726473332       0.81335124798048919       0.52500000000000002     
   1.2333017041117369        1.3640665004119985        1.1290787007311491       0.12867098878590080       0.13062715150699789       0.12697985601642020       0.79835742454775194       0.80241359622591490       0.79503069854989983       0.55000000000000004     
   1.2627423541292557        1.3957079365072824        1.1564688435298776       0.12558201427298285       0.12753963711524807       0.12388577894357741       0.77919144346766378       0.78344768065704851       0.77565844271531037       0.57500000000000007     
   1.2893928465898494        1.4239740400003178        1.1814315968930515       0.12231132681876700       0.12426817320105037       0.12061068662637618       0.75889799863533081       0.76335180400330349       0.75515283643691611       0.60000000000000009     
   1.3131572830123170        1.4488473163655140        1.2038213489302405       0.11884417735910337       0.12079943382856152       0.11713872856076568       0.73738557738748467       0.74204410799877041       0.73341463848305066       0.62500000000000000     
   1.3339236327398873        1.4703185344893726        1.2234634419245092       0.11516267626958442       0.11711722355520272       0.11345073914894292       0.71454318100869696       0.71942510763461143       0.71032385156369138       0.65000000000000002     
   1.3515619260109655        1.4883776258135415        1.2401567919997294       0.11124510320845002       0.11320172376179337       0.10952359375011635       0.69023604255366378       0.69537306153236511       0.68573569051449024       0.67500000000000004     
   1.3659232755663246        1.5030031825752010        1.2536783944818888       0.10706500751820425       0.10902851533403390       0.10532936070064138       0.66430004516127061       0.66973796849323242       0.65947527302926356       0.70000000000000007     
   1.3768407057353340        1.5141530973857658        1.2637896603746377       0.10259000672569335       0.10456730393422273       0.10083414199099434       0.63653426717768191       0.64233373712518671       0.63133036104886953       0.72500000000000009     
   1.3841333739869328        1.5217604715020994        1.2702448281039813        9.7780127670214725E-002   9.9780226080549705E-002   9.5996426542050969E-002  0.60669068945009041       0.61292778046407537       0.60104105049663714       0.75000000000000000     
   1.3876166873311617        1.5257398636807886        1.2728034309269274        9.2585414193457227E-002   9.4619500953941379E-002   9.0764668987557542E-002  0.57445935189918129       0.58122659154430178       0.56828461184817347       0.77500000000000002     
   1.3871221540612053        1.5260077154206972        1.2712532303207655        8.6942285716739467E-002   8.9023930626744241E-002   8.5073613885906188E-002  0.53944575979443066       0.54685424508047542       0.53265247573701924       0.80000000000000004     
   1.3825325315456898        1.5225154073912253        1.2654576094549497        8.0767636466252221E-002   8.2913168570278029E-002   7.8838498223576081E-002  0.50113427155905876       0.50931719018153854       0.49361393438034368       0.82500000000000007     
   1.3738390223893751        1.5152827986510766        1.2554484636433003        7.3948593660969980E-002   7.6177416298045961E-002   7.1945354985611693E-002  0.45882455199232347       0.46794095911705674       0.45045543148383171       0.85000000000000009     
   1.3612230193001287        1.5044064430481678        1.2415759810793596        6.6323346120496091E-002   6.8657445868859746E-002   6.4233211952954880E-002  0.41151262064405925       0.42174744998834712       0.40216910753511803       0.87500000000000000     
   1.3451331584796280        1.4900032643881591        1.2246531315280991        5.7641703175400606E-002   6.0103143887460776E-002   5.5456636183577691E-002  0.35764613397220840       0.36920027172633701       0.34721828790352410       0.90000000000000002     


==> Ancillary/Fig5/TnetB_K33_muS0.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   7.6924191869725267E-002   8.3915792093926023E-002   7.1043536675376162E-002  0.16153358895642947       0.16321670183332326       0.16003242569014822       0.99960219251640692       0.99960533823460263       0.99960027948649854        2.5000000000000001E-002
  0.15353023141653602       0.16744812834905423       0.14182504157574827       0.16134102402036041       0.16302383453791244       0.15984058609762722       0.99841056213451562       0.99842414062493401       0.99840200414027669        5.0000000000000003E-002
  0.22951455256886794       0.25023772008761680       0.21208935073035420       0.16102102820445219       0.16270386789228841       0.15952132410836581       0.99643036395254980       0.99646453499983423       0.99640781844747828        7.5000000000000011E-002
  0.30460087298030936       0.33196993237023270       0.28159458141055099       0.16057495345419226       0.16225888921336321       0.15907533801593618       0.99366996407988739       0.99373930493539853       0.99362208411446939       0.10000000000000001     
  0.37854945994608047       0.41238861060032678       0.35011770305059042       0.16000456546196551       0.16169157127217382       0.15850359033290548       0.99014028897455264       0.99026481956644230       0.99005081322178279       0.12500000000000000     
  0.45116202705979147       0.49130151708442960       0.41745897062965603       0.15931193042602471       0.16100495134708634       0.15780729220166836       0.98585412468505085       0.98605968041863257       0.98570157085050136       0.15000000000000002     
  0.52228204275593249       0.56857717222374038       0.48344499500520971       0.15849928692272239       0.16020218608854450       0.15698788030890956       0.98082532397008426       0.98114322010069799       0.98058333088454497       0.17500000000000002     
  0.59179090622494224       0.64413436284478853       0.54793024844127625       0.15756891252185895       0.15928630701193397       0.15604698175518464       0.97506798088761815       0.97553400484347397       0.97470625657778609       0.20000000000000001     
  0.65960094945190939       0.71792667595512893       0.61079681151179122       0.15652299384491855       0.15826000054925921       0.15498636156223108       0.96859562668922605       0.96924848744708625       0.96808137267233230       0.22500000000000001     
  0.72564648987917901       0.78992492369868728       0.67195222646904307       0.15536350690976469       0.15712543145213725       0.15380784891202073       0.96142048936910773       0.96229992572919743       0.96072010467024904       0.25000000000000000     
  0.78987418535342480       0.86010019252784076       0.73132548453759227       0.15409211220956759       0.15588411973178970       0.15251324179276166       0.95355284439148291       0.95469762885556175       0.95263368322999564       0.27500000000000002     
  0.85223378101646918       0.92840960619407209       0.78886142795268976       0.15271006644849283       0.15453687140830177       0.15110419421602414       0.94500046849335961       0.94644653322037720       0.94383243969798991       0.30000000000000004     
  0.91267006138828832       0.99478599608796325       0.84451410850149611       0.15121815054645113       0.15308375482579495       0.14958209366572742       0.93576819416350965       0.93754705739078736       0.93432504062607280       0.32500000000000001     
  0.97111650546252615        1.0591318033304520       0.89823980665519798       0.14961661165246951       0.15152410917612569       0.14794793748621946       0.92585755080959919       0.92799515430947244       0.92411771566229639       0.35000000000000003     
   1.0274908473352415        1.1213168918033676       0.94999041458545319       0.14790511555716399       0.14985657065373026       0.14620221524900651       0.91526647027704122       0.91778247147753700       0.91321352278576939       0.37500000000000000     
   1.0816925057266018        1.1811795973890700       0.99970773140085101       0.14608270503961532       0.14807910341870353       0.14434480062141444       0.90398902909112189       0.90689654058497282       0.90161167289280963       0.40000000000000002     
   1.1336016768745847        1.2385302350983285        1.0473189756950805       0.14414775921576606       0.14618902570469125       0.14237485221981852       0.89201519689674214       0.89532093740598984       0.88930691050283051       0.42500000000000004     
   1.1830797847800023        1.2931563403086412        1.0927335698694842       0.14209794873082196       0.14418302455546059       0.14029071944705529       0.87933055918002612       0.88303537205175642       0.87628892559660443       0.45000000000000001     
   1.2299709396951417        1.3448290417134490        1.1358410536785837       0.13993018150822287       0.14205715495502433       0.13808984689606926       0.86591598155208926       0.87001568364292658       0.86254175649889053       0.47500000000000003     
   1.2741040559549430        1.3933100878569395        1.1765098695748399       0.13764053359540157       0.13980682023160407       0.13576866953513336       0.85174718180874842       0.85623372029555600       0.84804313518059793       0.50000000000000000     
   1.3152953104506282        1.4383591426431994        1.2145867315961152       0.13522415930959300       0.13742673059835403       0.13332249026805243       0.83679417389479671       0.84165708520766436       0.83276372247093533       0.52500000000000002     
   1.3533506728257478        1.4797410159029896        1.2498963307886786       0.13267517427006184       0.13491083567287415       0.13074533120435208       0.82102054408400782       0.82624872338134059       0.81666617905592842       0.55000000000000004     
   1.3880683009543964        1.5172325026252973        1.2822412284668321       0.12998650388018784       0.13225222486474406       0.12802974973625994       0.80438251335594091       0.80996631155556464       0.79970401665186031       0.57500000000000007     
   1.4192406669403863        1.5506284743837984        1.3114019309577831       0.12714968822955447       0.12944298658658834       0.12516660999775717       0.78682773009100127       0.79276139595761874       0.78182017048459906       0.60000000000000009     
   1.4466563591738288        1.5797468103526975        1.3371373138774818       0.12415463197738624       0.12647401316749762       0.12214479911591915       0.76829372229906845       0.77457819751368473       0.76294522692854094       0.62500000000000000     
   1.4701015969042632        1.6044316968053129        1.3591857533655403       0.12098928415911317       0.12333473291554549       0.11895087524095241       0.74870591619840510       0.75535197089093142       0.74299522501919724       0.65000000000000002     
   1.4893616000350385        1.6245548106447194        1.3772674946617680       0.11763922735950570       0.12001274382948390       0.11556862946166525       0.72797509393675541       0.73500676119924602       0.72186892007388892       0.67500000000000004     
   1.5042220868638121        1.6400140192001480        1.3910888922869324       0.11408714715114353       0.11649331497931228       0.11197853412128168       0.70599411037035498       0.71345235024342957       0.69944433774218762       0.70000000000000007     
   1.5144713413789344        1.6507296017344568        1.4003491266302441       0.11031213900166219       0.11275871154904192       0.10815703183911565       0.68263360406719420       0.69058012281109371       0.67557433306758741       0.72500000000000009     
   1.5199035279882347        1.6566387689104958        1.4047498160845351       0.10628878710174579       0.10878728710672483       0.10407558660118242       0.65773629691018998       0.66625750736583400       0.65008066337563286       0.75000000000000000     
   1.5203242924484106        1.6576904948267008        1.4040077512812856       0.10198591029721654       0.10455226763747230        9.9699361872128925E-002  0.63110923367385230       0.64032052897182501       0.62274573144922829       0.77500000000000002     
   1.5155602930921728        1.6538442304563237        1.3978713229867390        9.7364799844245911E-002  0.10002011312699463        9.4985298686221284E-002  0.60251287690067445       0.61256377496631942       0.59330058083160331       0.80000000000000004     
   1.5054754111514457        1.6450774058395248        1.3861432989773137        9.2376642216052851E-002   9.5148251186434052E-002   8.9879219809654395E-002  0.57164515871294719       0.58272651475811155       0.56140680774102536       0.82500000000000007     
   1.4899985280260541        1.6314068215628144        1.3687184046998755        8.6958564574849115E-002   8.9881760436704747E-002   8.4311342709231213E-002  0.53811700940133744       0.55047238752688876       0.52662853401476439       0.85000000000000009     
   1.4691719861202039        1.6129271043759030        1.3456559681196769        8.1027219829247904E-002   8.4148084108735352E-002   7.8189129629214232E-002  0.50141266047566058       0.51535702616515444       0.48838774700257570       0.87500000000000000     
   1.4432378902945593        1.5898653972297900        1.3173259143037399        7.4467701462263017E-002   7.7847739383233194E-002   7.1385385779535210E-002  0.46082104740094376       0.47677115750349297       0.44588995804284504       0.90000000000000002     


==> Ancillary/Fig5/TnetB_K33_netS0.txt <==
# netB_mean/n0,  netB_max/n0, netB_min/n0, T_mean, T_max, T_min, T_mean/T0, T_max/T0_max, T_min/T0_min, μB
# n0= 0.16*.197**3 (GeV^3), T0 = T(μB=0)
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.16159787379995982       0.16328114265734051       0.16009641951316578        1.0000000000000000        1.0000000000000000        1.0000000000000000        0.0000000000000000     
   6.6700525724503773E-002   7.2440720377768622E-002   6.1854498358124808E-002  0.16153943359671560       0.16322293812643213       0.16003794226491022       0.99963836032077646       0.99964353182516286       0.99963473731371766        2.5000000000000001E-002
  0.13313004605316356       0.14457326484513836       0.12347212360575757       0.16136424397969490       0.16304860644214275       0.15986250886240949       0.99855425189223634       0.99857585382235015       0.99853893890027290        5.0000000000000003E-002
  0.19902656223177231       0.21610470215084232       0.18461994882329252       0.16107268983670847       0.16275897086477839       0.15957011933982970       0.99675005647721904       0.99680200797187013       0.99671260497307501        7.5000000000000011E-002
  0.26414531498337679       0.28677079295060587       0.24507299750131767       0.16066538606025524       0.16235532968825625       0.15916079014123313       0.99422957915362864       0.99432994555270138       0.99415583824561604       0.10000000000000001     
  0.32826556298552073       0.35634607957288311       0.30461834140760441       0.16014313898278562       0.16183934958483356       0.15863457734579173       0.99099780966812101       0.99116987394231637       0.99086898900163201       0.12500000000000000     
  0.39119539913141854       0.42464951499396630       0.36305926939642913       0.15950689495532011       0.16121292525497929       0.15799160557182304       0.98706060423030006       0.98733339705552192       0.98685283563652937       0.15000000000000002     
  0.45277432333331580       0.49154515881340083       0.42021939655808993       0.15875767847538447       0.16047801575067347       0.15723209737265215       0.98242430263599134       0.98283251292190155       0.98210876827087268       0.17500000000000002     
  0.51287353799954294       0.55693818879208412       0.47594643277619347       0.15789652269233734       0.15963647140848611       0.15635639544514593       0.97709529822029495       0.97767855375373591       0.97663892747012815       0.20000000000000001     
  0.57139416520819786       0.62076715986584741       0.53011518050556783       0.15692439531005195       0.15868986742479521       0.15536496847047179       0.97107957932854294       0.97188116669307933       0.97044624072742058       0.22500000000000001     
  0.62826377185249482       0.68299394049153150       0.58262925691115219       0.15584212281987370       0.15763935939722420       0.15425839206556130       0.96438226045466968       0.96544742908888093       0.96353430348188152       0.25000000000000000     
  0.68343170899601291       0.74359294926023467       0.63342110363356274       0.15465031561398881       0.15648557209395977       0.15303729961597101       0.95700711882774325       0.95838116727513467       0.95590707200910108       0.27500000000000002     
  0.73686381555285341       0.80254116833334788       0.68245007395165480       0.15334929587490989       0.15522852609062829       0.15170230293601047       0.94895614817766261       0.95068250726532866       0.94756836784557197       0.30000000000000004     
  0.78853700864061727       0.85980999937719982       0.72969871127129970       0.15193902927306854       0.15386759968177943       0.15025388797190281       0.94022913606618452       0.94234764148291028       0.93852122632602941       0.32500000000000001     
  0.83843419868011970       0.91535950511461872       0.77516764220667000       0.15041906051818063       0.15240151779159583       0.14869229420216540       0.93082326506586766       0.93336876084596920       0.92876714328978138       0.35000000000000003     
  0.88653984781133144       0.96913510454194407       0.81886969682522903       0.14878845179160752       0.15082835678484002       0.14701738693333347       0.92073273176719550       0.92373408423143066       0.91830527740967538       0.37500000000000000     
  0.93283635776968521        1.0210664631063504       0.86082389108612345       0.14704572211018013       0.14914555410826960       0.14522852954038556       0.90994837154977892       0.91342791752299501       0.90713165217565950       0.40000000000000002     
  0.97730134711090899        1.0710681616202766       0.90104978466895591       0.14518878477920480       0.14734991357831240       0.14332445896190685       0.89845727152903232       0.90243068599500698       0.89523837820820429       0.42500000000000004     
   1.0199057709301118        1.1190417015157834       0.93956252662237461       0.14321487928787108       0.14543759959253297       0.14130316371255003       0.88624234911132027       0.89071889886112721       0.88261289129535936       0.45000000000000001     
   1.0606127559602960        1.1648784499154572       0.97636869197337905       0.14112049325113518       0.14340411558403476       0.13916176022393334       0.87328186895470317       0.87826501732034423       0.86923717998883265       0.47500000000000003     
   1.0993769716070949        1.2084631939374761        1.0114628446415657       0.13890126924352067       0.14124426314151808       0.13689636082118473       0.85954886643784045       0.86503720419161501       0.85508696095434444       0.50000000000000000     
   1.1361443306991610        1.2496780263380238        1.0448246587880450       0.13655189051092559       0.13895207824366618       0.13450192500301072       0.84501044042176954       0.85099893338736021       0.84013075003185655       0.52500000000000002     
   1.1708518081649522        1.2884063078318817        1.0764163945042620       0.13406593847100226       0.13652074003804487       0.13197208461379326       0.82962687143372293       0.83610843123841538       0.82432877021925111       0.55000000000000004     
   1.2034271768301483        1.3245364399492052        1.1061805461379910       0.13143571347713268       0.13394244556313492       0.12929893261423170       0.81335051251871948       0.82031790924090142       0.80763163228393497       0.57500000000000007     
   1.2337884833575148        1.3579651367866155        1.1340375509248710       0.12865200833989726       0.13120824070136983       0.12647276411449829       0.79612438774506478       0.80357252874400553       0.78997871719484392       0.60000000000000009     
   1.2618431222242668        1.3885998103137545        1.1598835498738231       0.12570382131908406       0.12830779327758654       0.12348175673611578       0.77788041614143633       0.78580901131278491       0.77129617958733343       0.62500000000000000     
   1.2874864125573262        1.4163595972018630        1.1835883176792736       0.12257799134729894       0.12522908832370247       0.12031157464059404       0.75853715438754377       0.76695377240534424       0.75149447443264050       0.65000000000000002     
   1.3105996466368588        1.4411744896670893        1.2049936019105583       0.11925873254585065       0.12195801788603244       0.11694487568685873       0.73799691630522124       0.74692040918633096       0.73046527862693134       0.67500000000000004     
   1.3310476709638015        1.4629820555107762        1.2239121994970590       0.11572703669512369       0.11847782828586864       0.11336069229657882       0.71614207522545048       0.72560631532634812       0.70807762373009486       0.70000000000000007     
   1.3486762015882712        1.4817214550519271        1.2401281084088702       0.11195989957628995       0.11476837659505335       0.10953364050076858       0.69283027643596251       0.70288812735653516       0.68417295548424750       0.72500000000000009     
   1.3633093013792348        1.4973250368298252        1.2533980081337917       0.10792930699499423       0.11080513520771630       0.10543288324411067       0.66788816249277327       0.67861562826180355       0.65855865836799821       0.75000000000000000     
   1.3747478210056119        1.5097088639569753        1.2634542470242760       0.10360088304800553       0.10655786685633307       0.10102072620549138       0.64110300842356316       0.65260363274131361       0.63099928476029277       0.77500000000000002     
   1.3827702339079098        1.5187650994967632        1.2700098512572429        9.8932045199717655E-002  0.10198886376551515        9.6250648156129159E-002  0.61221130497165155       0.62462120307148716       0.60120425209268247       0.80000000000000004     
   1.3871383510436448        1.5243609096264776        1.2727677705039828        9.3869403730292289E-002   9.7050577928337781E-002   9.1064451671002397E-002  0.58088266586039472       0.59437713595627362       0.56881004552080927       0.82500000000000007     
   1.3876121353878801        1.5263493900863403        1.2714412586226409        8.8344934132620803E-002   9.1682297791123551E-002   8.5388041335352813E-002  0.54669614181918014       0.56149960919569708       0.53335384760638449       0.85000000000000009     
   1.3839804913197500        1.5245959791363246        1.2658015280566990        8.2270018334087827E-002   8.5805092892392673E-002   7.9125019178512529E-002  0.50910334647056654       0.52550522060261440       0.49423353388615637       0.87500000000000000     
   1.3761180968196527        1.5190161713494208        1.2557804649455038        7.5525492500047475E-002   7.9313203065447133E-002   7.2146525669058506E-002  0.46736687014545519       0.48574625198387239       0.45064421733132781       0.90000000000000002     


==> Ancillary/Fig6/cs2_sbynB015.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.15380153320868029     
  0.15500000000000000       0.14829808174135348     
  0.14999999999999999       0.14376115475887374     
  0.14499999999999999       0.14011178602689917     
  0.13999999999999999       0.13725991972533241     
  0.13500000000000001       0.13510898500806878     
  0.13000000000000000       0.13355983675865685     
  0.12500000000000000       0.13251332329136481     
  0.12000000000000000       0.13187120998657242     
  0.11499999999999999       0.13153559772667514     
  0.10999999999999999       0.13140723623253156     
  0.10500000000000000       0.13138322997838861     
  0.10000000000000001       0.13135461080461039     
   9.5000000000000001E-002  0.13120417340356572     
   8.9999999999999997E-002  0.13080489607791876     
   8.4999999999999992E-002  0.13001922756608084     
   7.9999999999999988E-002  0.12869950442168421     
   7.4999999999999983E-002  0.12668976384953895     
   6.9999999999999979E-002  0.12382929496806586     
   6.4999999999999974E-002  0.11995861203054517     
   5.9999999999999977E-002  0.11492932812712654     
   5.4999999999999979E-002  0.10862042163406345     


==> Ancillary/Fig6/cs2_sbynB020.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.14162536844979556     
  0.15500000000000000       0.13949356582958050     
  0.14999999999999999       0.13804734333414423     
  0.14499999999999999       0.13722173338065188     
  0.13999999999999999       0.13694100955461272     
  0.13500000000000001       0.13712368545655679     
  0.13000000000000000       0.13768686084377937     
  0.12500000000000000       0.13854905531000858     
  0.12000000000000000       0.13963101892815274     
  0.11499999999999999       0.14085449066771949     
  0.10999999999999999       0.14213931142425659     
  0.10500000000000000       0.14339954578831621     
  0.10000000000000001       0.14453930734166170     
   9.5000000000000001E-002  0.14544890967373328     
   8.9999999999999997E-002  0.14600189607352188     
   8.4999999999999992E-002  0.14605349099836468     
   7.9999999999999988E-002  0.14544102921067087     
   7.4999999999999983E-002  0.14398687130608873     
   6.9999999999999979E-002  0.14150419952949991     
   6.4999999999999974E-002  0.13780609704373589     
   5.9999999999999977E-002  0.13271876122712925     
   5.4999999999999979E-002  0.12610053698813542     


==> Ancillary/Fig6/cs2_sbynB030.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.13757219571273471     
  0.15500000000000000       0.13772902239730844     
  0.14999999999999999       0.13850157083180761     
  0.14499999999999999       0.13983478612611144     
  0.13999999999999999       0.14165332025337385     
  0.13500000000000001       0.14386636068468545     
  0.13000000000000000       0.14637514560947498     
  0.12500000000000000       0.14908143158573672     
  0.12000000000000000       0.15189404382836794     
  0.11499999999999999       0.15473106219678073     
  0.10999999999999999       0.15751697110734131     
  0.10500000000000000       0.16017595613304167     
   9.9999999999999992E-002  0.16262342192886858     
   9.4999999999999987E-002  0.16475769656298445     
   8.9999999999999983E-002  0.16645337577605809     
   8.4999999999999978E-002  0.16755735988217899     
   7.9999999999999974E-002  0.16788844203654338     
   7.4999999999999969E-002  0.16724111529540536     
   6.9999999999999965E-002  0.16539389236781421     
   6.4999999999999961E-002  0.16212200464338869     
   5.9999999999999963E-002  0.15721432461760118     
   5.4999999999999966E-002  0.15049498876304185     


==> Ancillary/Fig6/cs2_sbynB050.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.13701719366162213     
  0.15500000000000000       0.13840893075863325     
  0.14999999999999999       0.14048311948205705     
  0.14499999999999999       0.14321798053148788     
  0.13999999999999999       0.14656145502668774     
  0.13500000000000001       0.15042498464742718     
  0.13000000000000000       0.15468319193708588     
  0.12500000000000000       0.15918458024720861     
  0.12000000000000000       0.16377275055641882     
  0.11499999999999999       0.16830918102631520     
  0.10999999999999999       0.17268552997377948     
  0.10500000000000000       0.17681975905033090     
   9.9999999999999992E-002  0.18063994838470515     
   9.4999999999999987E-002  0.18406422434264977     
   8.9999999999999983E-002  0.18698368416665725     
   8.4999999999999978E-002  0.18925170724293530     
   7.9999999999999974E-002  0.19068066829787414     
   7.4999999999999969E-002  0.19104605614989431     
   6.9999999999999965E-002  0.19009742473950203     
   6.4999999999999961E-002  0.18757497598678771     
   5.9999999999999963E-002  0.18323025749777513     
   5.4999999999999966E-002  0.17684998569912277     


==> Ancillary/Fig6/cs2_sbynB100.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.13702760989771823     
  0.15500000000000000       0.13893229326822559     
  0.14999999999999999       0.14156948891285465     
  0.14499999999999999       0.14495484336333972     
  0.13999999999999999       0.14908723198713816     
  0.13500000000000001       0.15393939431778317     
  0.13000000000000000       0.15944291580317205     
  0.12500000000000000       0.16547013593399340     
  0.12000000000000000       0.17182419559369452     
  0.11499999999999999       0.17825577442074486     
  0.10999999999999999       0.18451330126813878     
  0.10500000000000000       0.19040017119001490     
   9.9999999999999992E-002  0.19579660587989153     
   9.4999999999999987E-002  0.20063355295886248     
   8.9999999999999983E-002  0.20484438836929772     
   8.4999999999999978E-002  0.20832492687927126     
   7.9999999999999974E-002  0.21091429876791590     
   7.4999999999999969E-002  0.21239517927456245     
   6.9999999999999965E-002  0.21250771724505357     
   6.4999999999999961E-002  0.21097176366282941     
   5.9999999999999963E-002  0.20751299872707687     
   5.4999999999999966E-002  0.20188996972936279     


==> Ancillary/Fig6/cs2_sbynB400.txt <==
#           T(GeV)                          c_s^2
#---------------------------------------------------------------------------------
  0.16000000000000000       0.13704467683563568     
  0.15500000000000000       0.13909476926599179     
  0.14999999999999999       0.14188348197556130     
  0.14499999999999999       0.14543261249495895     
  0.13999999999999999       0.14975185077341113     
  0.13500000000000001       0.15483515804769551     
  0.13000000000000000       0.16065610761030957     
  0.12500000000000000       0.16716294659014141     
  0.12000000000000000       0.17427383690996245     
  0.11499999999999999       0.18187083746545790     
  0.10999999999999999       0.18978702790613819     
  0.10500000000000000       0.19778067819291437     
   9.9999999999999992E-002  0.20551526509158835     
   9.4999999999999987E-002  0.21260821894457815     
   8.9999999999999983E-002  0.21876048257182387     
   8.4999999999999992E-002  0.22382994710512891     
   7.9999999999999988E-002  0.22775431219501469     
   7.4999999999999983E-002  0.23043251296291109     
   6.9999999999999979E-002  0.23167876986964234     
   6.4999999999999974E-002  0.23124320606757298     
   5.9999999999999977E-002  0.22885539324670257     
   5.4999999999999979E-002  0.22426638917468064     


==> Ancillary/Fig6/isentrope_015.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.56772717747632728       0.16499999999999998        4.1781541847020686E-003   2.7945874073330219E-005  0.14525871517985833     
  0.54647971573706444       0.16000000000000000        3.3990844284288342E-003   2.0199006859884433E-005  0.13948008673037204     
  0.52987490109596525       0.15500000000000000        2.7528187550271595E-003   1.3971664787972200E-005  0.13371000512086784     
  0.51738136968053317       0.14999999999999999        2.2204559747991391E-003   9.2468831383383540E-006  0.12797437283765792     
  0.50851011954890757       0.14499999999999999        1.7846828714184586E-003   5.8530828936813834E-006  0.12230267921591044     
  0.50281438766835140       0.13999999999999999        1.4299311693675694E-003   3.5406542987923911E-006  0.11672709670162100     
  0.49989077347133387       0.13500000000000001        1.1424760528454751E-003   2.0444038766118457E-006  0.11128129795194489     
  0.49938025263692576       0.13000000000000000        9.1044601681706302E-004   1.1247619927323923E-006  0.10599920401746550     
  0.50096816068855632       0.12500000000000000        7.2374496672568053E-004   5.8814029741190078E-007  0.10091383214406659     
  0.50438270424677911       0.12000000000000000        5.7390746377693268E-004   2.9131491963051717E-007   9.6056342262876723E-002
  0.50939197538270520       0.11499999999999999        4.5391518666072420E-004   1.3607602449219466E-007   9.1455321435216105E-002
  0.51579974522162841       0.10999999999999999        3.5800032534855184E-004   5.9602025459606349E-008   8.7136314378119473E-002
  0.52344048398321774       0.10500000000000000        2.8145460227355296E-004   2.4302976972744368E-008   8.3121604709662622E-002
  0.53217411509903023       0.10000000000000001        2.2045491090590032E-004   9.1417374204175016E-009   7.9430264314631460E-002
  0.54188099594250516        9.5000000000000001E-002   1.7191036258513805E-004   3.1363877477710653E-009   7.6078505719542985E-002
  0.55245756107246013        8.9999999999999997E-002   1.3333147064836475E-004   9.6758107569138962E-010   7.3080387338182076E-002
  0.56381298516646661        8.4999999999999992E-002   1.0272000214238765E-004   2.6366705572033741E-010   7.0448929073432184E-002
  0.57586711962986037        7.9999999999999988E-002   7.8477104241406699E-005   6.2051553715056571E-011   6.8197688270497409E-002
  0.58854980730486195        7.4999999999999983E-002   5.9327117997948628E-005   1.2254497245482949E-011   6.6342807476893778E-002
  0.60180145734383761        6.9999999999999979E-002   4.4254652610990693E-005   1.9567836972623260E-012   6.4905450207046564E-002
  0.61557446372126823        6.4999999999999974E-002   3.2452801837887632E-005   2.4059014668379422E-013   6.3914359063030501E-002
  0.62983472844113786        5.9999999999999977E-002   2.3280731715747432E-005   2.1334174188278665E-014   6.3407985588086246E-002
  0.64456233098459170        5.4999999999999979E-002   1.6229171126305383E-005   1.2474157665540292E-015   6.3435287380050553E-002
  0.65975045106240626        4.9999999999999982E-002   1.0892497125244985E-005   4.2404530816389760E-017   6.4054021608266953E-002


==> Ancillary/Fig6/isentrope_020.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.41058962792182518       0.16499999999999998        2.4365780013953218E-003   5.7013586203067449E-005  0.10715206158854518     
  0.40234594979086497       0.16000000000000000        1.9731528489971024E-003   3.9533690475234960E-005  0.10289234156271433     
  0.39725964452995910       0.15500000000000000        1.5919862757660392E-003   2.6400189587657241E-005   9.8653430359464570E-002
  0.39504287432880930       0.14999999999999999        1.2807068692197766E-003   1.6959470226531085E-005   9.4455838400255815E-002
  0.39541088224084892       0.14499999999999999        1.0279631203456859E-003   1.0467389231939607E-005   9.0322729795347764E-002
  0.39808406225409065       0.13999999999999999        8.2363492807387357E-004   6.1979083611559258E-006   8.6278735454016639E-002
  0.40279231213394262       0.13500000000000001        6.5894144420140799E-004   3.5143856473346660E-006   8.2348764866169724E-002
  0.40928071175841091       0.13000000000000000        5.2644363984054982E-004   1.9039984517148961E-006   7.8557037647682099E-002
  0.41731521851559367       0.12500000000000000        4.1996152349232945E-004   9.8274907847027531E-007   7.4926442775716653E-002
  0.42668710388530562       0.12000000000000000        3.3443642611115111E-004   4.8147866178560681E-007   7.1478217083031814E-002
  0.43721527189831388       0.11499999999999999        2.6576890213062372E-004   2.2286201009308245E-007   6.8231863977924773E-002
  0.44874620074828847       0.10999999999999999        2.1065623278403370E-004   9.6884321634115184E-008   6.5205222701323437E-002
  0.46115179222640612       0.10500000000000000        1.6644455771165355E-004   3.9265727610728680E-008   6.2414631787835573E-002
  0.47432575744770455       0.10000000000000001        1.3100252802376633E-004   1.4699645367484651E-008   5.9875181478807736E-002
  0.48817929839421120        9.5000000000000001E-002   1.0261761180522634E-004   5.0251063300161050E-009   5.7601098645930604E-002
  0.50263682603322246        8.9999999999999997E-002   7.9912946446625787E-005   1.5463893873067442E-009   5.5606345717329364E-002
  0.51763235717770240        8.4999999999999992E-002   6.1781336716377691E-005   4.2078837521417495E-010   5.3905540453849821E-002
  0.53310708964688969        7.9999999999999988E-002   4.7332883882958138E-005   9.8991858270412979E-011   5.2515313192610887E-002
  0.54900846361445554        7.4999999999999983E-002   3.5853178505171328E-005   1.9564607396048641E-011   5.1456200162667887E-002
  0.56529075043081223        6.9999999999999979E-002   2.6769607991244719E-005   3.1303655626100017E-012   5.0755099074000887E-002
  0.58191685744383448        6.4999999999999974E-002   1.9623927425077383E-005   3.8623323093997934E-013   5.0448144050974718E-002
  0.59886064027153196        5.9999999999999977E-002   1.4049744514375855E-005   3.4431128410540453E-014   5.0583539042597513E-002
  0.61610868662131102        5.4999999999999979E-002   9.7539454988723139E-006   2.0284942556632352E-015   5.1223383535348097E-002
  0.63366043476719158        4.9999999999999982E-002   6.5013073158996382E-006   6.9682564974741709E-017   5.2442876632419949E-002


==> Ancillary/Fig6/isentrope_030.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.27105670978228757       0.16499999999999998        1.3908556290022599E-003   1.0870756110426638E-004   7.0578348001918284E-002
  0.27019724150440605       0.16000000000000000        1.1107563627448446E-003   7.4635948041584330E-005   6.7774905405029437E-002
  0.27177777059005437       0.15500000000000000        8.8428351962786496E-004   4.9495753371310363E-005   6.4990356323679374E-002
  0.27571195833722112       0.14999999999999999        7.0274204964831553E-004   3.1640793162019274E-005   6.2240854925810087E-002
  0.28188743688665857       0.14499999999999999        5.5816093911692998E-004   1.9456896499153896E-005   5.9544483077367059E-002
  0.29015701151291817       0.13999999999999999        4.4348667787307634E-004   1.1484012020389869E-005   5.6919970739845151E-002
  0.30033663103281616       0.13500000000000001        3.5268418370984516E-004   6.4908026296991841E-006   5.4385480468352426E-002
  0.31221220032568608       0.13000000000000000        2.8074754103795752E-004   3.5041194440374883E-006   5.1957741586445845E-002
  0.32555399023128245       0.12500000000000000        2.2363556118793778E-004   1.8015713727514802E-006   4.9651684181104584E-002
  0.34013437839637461       0.12000000000000000        1.7815561160184305E-004   8.7893427736982983E-007   4.7480542725204231E-002
  0.35574378024330561       0.11499999999999999        1.4182224062820126E-004   4.0507897613898028E-007   4.5456268138391563E-002
  0.37220113597020882       0.10999999999999999        1.1271426111793404E-004   1.7535796718876072E-007   4.3590059152873742E-002
  0.38935788084281414       0.10500000000000000        8.9346699127009074E-005   7.0791234583756900E-008   4.1892883814489065E-002
  0.40709642853749928        9.9999999999999992E-002   7.0565544544659079E-005   2.6409227099332455E-008   4.0375956703841760E-002
  0.42532518427383514        9.4999999999999987E-002   5.5466389320580129E-005   9.0014292001748264E-009   3.9051222673081872E-002
  0.44397215593629458        8.9999999999999983E-002   4.3333995024540803E-005   2.7635568782320620E-009   3.7931957925425412E-002
  0.46297881887123443        8.4999999999999978E-002   3.3598305113012349E-005   7.5073741101274015E-010   3.7033638960311421E-002
  0.48229536953735225        7.9999999999999974E-002   2.5802486926883371E-005   1.7644850435022257E-010   3.6375257551183600E-002
  0.50187801509549790        7.4999999999999969E-002   1.9579379457153145E-005   3.4869207758624846E-011   3.5981274090464067E-002
  0.52168848772078635        6.9999999999999965E-002   1.4633670996571998E-005   5.5838576221873466E-012   3.5884382257866353E-002
  0.54169550501418562        6.4999999999999961E-002   1.0727967287906542E-005   6.9033027542312763E-013   3.6129156985792006E-002
  0.56187742609427749        5.9999999999999963E-002   7.6715521654333645E-006   6.1750913432138125E-014   3.6776383915408932E-002
  0.58222495958891807        5.4999999999999966E-002   5.3110870578688447E-006   3.6570118254489679E-015   3.7907267672136459E-002
  0.60274259399831764        4.9999999999999968E-002   3.5227609967117948E-006   1.2656810034839512E-016   3.9625579372157653E-002


==> Ancillary/Fig6/isentrope_050.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.16322400755229297       0.16499999999999998        8.6278525787599099E-004   1.8144132509983276E-004   4.2093674058656598E-002
  0.16477896697389210       0.16000000000000000        6.7334815069126160E-004   1.2629144588375565E-004   4.0422357369441615E-002
  0.16826958952066590       0.15500000000000000        5.2299900216996301E-004   8.5161319616248337E-005   3.8762618939794498E-002
  0.17381151412924825       0.14999999999999999        4.0513822146600296E-004   5.5473296549443451E-005   3.7125477980194922E-002
  0.18151752260932935       0.14499999999999999        3.1370945608605761E-004   3.4790943927765565E-005   3.5523571991621879E-002
  0.19146826255987617       0.13999999999999999        2.4334534841992679E-004   2.0932637053298967E-005   3.3970231170207442E-002
  0.20367709700571654       0.13500000000000001        1.8944263735186910E-004   1.2037450545905602E-005   3.2478445689082119E-002
  0.21806053362574507       0.13000000000000000        1.4817833253546439E-004   6.5916810832379468E-006   3.1059967182729221E-002
  0.23442923628428158       0.12500000000000000        1.1647995947940366E-004   3.4249819127223809E-006   2.9724792669618531E-002
  0.25250836704269225       0.12000000000000000        9.1959222168590008E-005   1.6825075872999080E-006   2.8481173907255478E-002
  0.27198110101841783       0.11499999999999999        7.2816973856660897E-005   7.7830715954253811E-007   2.7336101545555162E-002
  0.29253703323346020       0.10999999999999999        5.7731082103873667E-005   3.3736136384709914E-007   2.6296049693329115E-002
  0.31390779168130412       0.10500000000000000        4.5742944685949811E-005   1.3614621166394352E-007   2.5367744334841687E-002
  0.33588266053427357        9.9999999999999992E-002   3.6157197534507482E-005   5.0726878543755820E-008   2.4558829813261879E-002
  0.35830729830286334        9.4999999999999987E-002   2.8462678385901981E-005   1.7261500071886742E-008   2.3878453563475132E-002
  0.38107296341106006        8.9999999999999983E-002   2.2275497302508665E-005   5.2905896768509071E-009   2.3337895949890473E-002
  0.40410301791184006        8.4999999999999978E-002   1.7300553146368242E-005   1.4350807781993944E-009   2.2951432718052913E-002
  0.42734102485345288        7.9999999999999974E-002   1.3306430937937183E-005   3.3690537416439280E-010   2.2737660699884484E-002
  0.45074248387521570        7.4999999999999969E-002   1.0109116436940909E-005   6.6532214213392888E-011   2.2721567877601469E-002
  0.47427069342046163        6.9999999999999965E-002   7.5611440455076301E-006   1.0652982031097295E-011   2.2937691515683836E-002
  0.49789624249080722        6.4999999999999961E-002   5.5439545203185750E-006   1.3177939926338220E-012   2.3434757949080579E-002
  0.52159899472396520        5.9999999999999963E-002   3.9621265807931769E-006   1.1805214729886919E-013   2.4282150581415307E-002
  0.54537103763016082        5.4999999999999966E-002   2.7387354392275762E-006   7.0095324587825609E-015   2.5578180089079951E-002
  0.56921895439990033        4.9999999999999968E-002   1.8114344598758277E-006   2.4358548126555062E-016   2.7458877794665465E-002


==> Ancillary/Fig6/isentrope_100.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   8.1962281994024430E-002  0.16499999999999998        5.9089885940196850E-004   2.6855860028759558E-004   2.0995581756228933E-002
   8.3334692182128189E-002  0.16000000000000000        4.4903533189659536E-004   1.9136235070187150E-004   2.0162117366937789E-002
   8.5899378708293325E-002  0.15500000000000000        3.3799690783381791E-004   1.3280091134062929E-004   1.9334101029711195E-002
   8.9837873465963142E-002  0.14999999999999999        2.5246336127592907E-004   8.9518655100485759E-005   1.8517265616794031E-002
   9.5387815995789327E-002  0.14499999999999999        1.8756785001924071E-004   5.8409726415807541E-005   1.7718347401242802E-002
  0.10284297290419453       0.13999999999999999        1.3901866097707009E-004   3.6726509011954406E-005   1.6944692110761481E-002
  0.11253789450028770       0.13500000000000001        1.0315074970665720E-004   2.2130590460818779E-005   1.6203778459987009E-002
  0.12480523097937360       0.13000000000000000        7.6919880707809862E-005   1.2696974266375097E-005   1.5502724477631218E-002
  0.13989753815362899       0.12500000000000000        5.7858416691347755E-005   6.8871629269038666E-006   1.4847854862665584E-002
  0.15788670194349991       0.12000000000000000        4.4013357408005881E-005   3.5077691530104311E-006   1.4244429094589285E-002
  0.17859026710130632       0.11499999999999999        3.3882723263216670E-005   1.6674973340596080E-006   1.3696648966259873E-002
  0.20158624402626746       0.10999999999999999        2.6354969739718338E-005   7.3610679819438233E-007   1.3208021326948720E-002
  0.22632502159306522       0.10500000000000000        2.0645156839784175E-005   3.0026182947063663E-007   1.2782009048031251E-002
  0.25227079124424512        9.9999999999999992E-002   1.6223086566101201E-005   1.1246940963820337E-007   1.2422771526065062E-002
  0.27899518151799574        9.4999999999999987E-002   1.2739950456065927E-005   3.8346176656426117E-008   1.2135835369369396E-002
  0.30620111989111559        8.9999999999999983E-002   9.9655283493473072E-006   1.1754804774751904E-008   1.1928712800300506E-002
  0.33370136065554323        8.4999999999999978E-002   7.7428049845460653E-006   3.1864856572606205E-009   1.1811642677949055E-002
  0.36138306819241806        7.9999999999999974E-002   5.9592584002774335E-006   7.4743789385125880E-010   1.1798714329942365E-002
  0.38917701713514818        7.4999999999999969E-002   4.5302637209771797E-006   1.4749334106412072E-010   1.1909707492358416E-002
  0.41703756675317927        6.9999999999999965E-002   3.3899050593309033E-006   2.3604838681497727E-011   1.2173113660130052E-002
  0.44493291152360170        6.4999999999999961E-002   2.4858049225757379E-006   2.9196795842801842E-012   1.2631044508712226E-002
  0.47284260635036113        5.9999999999999963E-002   1.7759513802767787E-006   2.6166189502333904E-013   1.3347114884349892E-002
  0.50075889535213869        5.4999999999999966E-002   1.2264710991940890E-006   1.5553275812753957E-014   1.4418871822703900E-002
  0.52868877715058282        4.9999999999999968E-002   8.0985684850490112E-007   5.4153544716882372E-016   1.5996518801300104E-002


==> Ancillary/Fig6/isentrope_400.txt <==
#   μB(GeV)         T(GeV)          baryon_density (GeV^3)              anti-baryon_density (GeV^3)                 μS (GeV)
#----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   2.0527112478950608E-002  0.16499999999999998        4.4072772689857310E-004   3.6157622272148346E-004   5.2449856702565393E-003
   2.0924774208566976E-002  0.16000000000000000        3.2689580818565713E-004   2.6373179500172636E-004   5.0367892447205562E-003
   2.1646229338296675E-002  0.15500000000000000        2.3871767829475952E-004   1.8852170818058392E-004   4.8299049433472964E-003
   2.2755133907484286E-002  0.14999999999999999        1.7167698972605201E-004   1.3191782679641519E-004   4.6257687513423891E-003
   2.4343235505794810E-002  0.14499999999999999        1.2163867265198994E-004   9.0222131345664926E-005   4.4260772778490593E-003
   2.6542037174335564E-002  0.13999999999999999        8.4964924925449498E-005   6.0179399003231687E-005   4.2326980389259779E-003
   2.9539900879474619E-002  0.13500000000000001        5.8566985231007348E-005   3.9028784528352492E-005   4.0475655022375479E-003
   3.3606961902203664E-002  0.13000000000000000        3.9904191746244760E-005   2.4505313841790121E-005   3.8725812891122766E-003
   3.9130123983637057E-002  0.12500000000000000        2.6945734378176231E-005   1.4805965971568493E-005   3.7095364746993942E-003
   4.6657280008873286E-002  0.12000000000000000        1.8110173060424865E-005   8.5346555124207282E-006   3.5600694017580438E-003
   5.6937110864679875E-002  0.11499999999999999        1.2194972056888779E-005   4.6377158839161015E-006   3.4256646881409922E-003
   7.0905107590498312E-002  0.10999999999999999        8.3046046386023261E-006   2.3379607349521421E-006   3.3076903674597782E-003
   8.9505385309454621E-002  0.10500000000000000        5.7827571102324872E-006   1.0725274791888445E-006   3.2074660952508649E-003
  0.11324820005256504        9.9999999999999992E-002   4.1537759914920370E-006   4.3933142264685024E-007   3.1263698749830764E-003
  0.14171997385496207        9.4999999999999987E-002   3.0802346427950021E-006   1.5856327442367212E-007   3.0660311520523216E-003
  0.17364629831096198        8.9999999999999983E-002   2.3376024171056814E-006   5.0081143711012565E-008   3.0286665886504107E-003
  0.20758144631312753        8.4999999999999992E-002   1.7922872090792730E-006   1.3752385690720552E-008   3.0175365690516395E-003
  0.24247839859202186        7.9999999999999988E-002   1.3728642827802794E-006   3.2402476552206730E-009   3.0374968313381652E-003
  0.27776582643326181        7.4999999999999983E-002   1.0422902218929957E-006   6.4006565671551492E-010   3.0957893250293180E-003
  0.31318307238512066        6.9999999999999979E-002   7.7975938273162733E-007   1.0243226881102568E-010   3.2033979535380079E-003
  0.34862243699405832        6.4999999999999974E-002   5.7176379657789885E-007   1.2667632672047506E-011   3.3774982645672102E-003
  0.38404167653692189        5.9999999999999977E-002   4.0838927512991329E-007   1.1353110061965064E-012   3.6459820771335316E-003
  0.41942842026333604        5.4999999999999979E-002   2.8186646863309839E-007   6.7509676082106564E-014   4.0560923757476334E-003
  0.45478957259127956        4.9999999999999982E-002   1.8592323084806318E-007   2.3526096056310349E-015   4.6916107285065204E-003


==> Ancillary/Fig7/chi_K0.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025
   2.0000000000000000E-002   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019
   2.5000000000000001E-002   6.0116148640880782E-015   6.0116148640880782E-015   6.0116148640880782E-015   6.0116148640880782E-015
   2.9999999999999999E-002   2.4191001520413862E-012   2.4191001520413862E-012   2.4191001520413862E-012   2.4191001520413862E-012
   3.5000000000000003E-002   1.7024258697794439E-010   1.7024258697794439E-010   1.7024258697794439E-010   1.7024258697794439E-010
   4.0000000000000001E-002   4.0568140720494817E-009   4.0568140720494817E-009   4.0568140720494817E-009   4.0568140720494817E-009
   4.5000000000000005E-002   4.7229912218055932E-008   4.7229912218055932E-008   4.7229912218055932E-008   4.7229912218055932E-008
   5.0000000000000003E-002   3.3460261819402879E-007   3.3460261819402879E-007   3.3460261819402879E-007   3.3460261819402879E-007
   5.5000000000000000E-002   1.6581773381394816E-006   1.6581773381394816E-006   1.6581773381394816E-006   1.6581773381394816E-006
   6.0000000000000005E-002   6.3048041926717193E-006   6.3048041926717193E-006   6.3048041926717193E-006   6.3048041926717193E-006
   6.5000000000000002E-002   1.9600350289748764E-005   1.9600350289748764E-005   1.9600350289748764E-005   1.9600350289748764E-005
   6.9999999999999993E-002   5.2115973474027522E-005   5.2115973474027522E-005   5.2115973474027522E-005   5.2115973474027522E-005
   7.4999999999999997E-002   1.2246430597899981E-004   1.2246430597899981E-004   1.2246430597899981E-004   1.2246430597899981E-004
   8.0000000000000002E-002   2.6058116152813724E-004   2.6058116152813724E-004   2.6058116152813724E-004   2.6058116152813724E-004
   8.4999999999999992E-002   5.1141562800330396E-004   5.1141562800330396E-004   5.1141562800330396E-004   5.1141562800330396E-004
   8.9999999999999997E-002   9.3900694998447307E-004   9.3900694998447307E-004   9.3900694998447307E-004   9.3900694998447307E-004
   9.5000000000000001E-002   1.6309772176259618E-003   1.6309772176259618E-003   1.6309772176259618E-003   1.6309772176259618E-003
   9.9999999999999992E-002   2.7034910953481093E-003   2.7034910953481093E-003   2.7034910953481093E-003   2.7034910953481093E-003
  0.10500000000000000        4.3067178016261819E-003   4.3067178016261819E-003   4.3067178016261819E-003   4.3067178016261819E-003
  0.11000000000000000        6.6307791832263150E-003   6.6307791832263150E-003   6.6307791832263150E-003   6.6307791832263150E-003
  0.11499999999999999        9.9120929819431006E-003   9.9120929819431006E-003   9.9120929819431006E-003   9.9120929819431006E-003
  0.12000000000000000        1.4439938506874007E-002   1.4439938506874007E-002   1.4439938506874007E-002   1.4439938506874007E-002
  0.12500000000000000        2.0562998889793800E-002   2.0562998889793800E-002   2.0562998889793800E-002   2.0562998889793800E-002
  0.13000000000000000        2.8695582378615473E-002   2.8695582378615473E-002   2.8695582378615473E-002   2.8695582378615473E-002
  0.13500000000000001        3.9323201971473064E-002   3.9323201971473064E-002   3.9323201971473064E-002   3.9323201971473064E-002
  0.14000000000000001        5.3007199949465442E-002   5.3007199949465442E-002   5.3007199949465442E-002   5.3007199949465442E-002
  0.14500000000000002        7.0388138790658347E-002   7.0388138790658347E-002   7.0388138790658347E-002   7.0388138790658347E-002
  0.15000000000000002        9.2187736632340506E-002   9.2187736632340506E-002   9.2187736632340506E-002   9.2187736632340506E-002
  0.15500000000000000       0.11920919634942007       0.11920919634942007       0.11920919634942007       0.11920919634942007     
  0.16000000000000000       0.15233585461692797       0.15233585461692797       0.15233585461692797       0.15233585461692797     
  0.16500000000000001       0.19252815395156087       0.19252815395156087       0.19252815395156087       0.19252815395156087     
  0.17000000000000001       0.24081901098525052       0.24081901098525052       0.24081901098525052       0.24081901098525052     
  0.17500000000000002       0.29830771407134621       0.29830771407134621       0.29830771407134621       0.29830771407134621     
  0.18000000000000002       0.36615253037584750       0.36615253037584750       0.36615253037584750       0.36615253037584750     
  0.18500000000000003       0.44556223594906380       0.44556223594906380       0.44556223594906380       0.44556223594906380     
  0.19000000000000000       0.53778680218020447       0.53778680218020447       0.53778680218020447       0.53778680218020447     
  0.19500000000000001       0.64410747964724591       0.64410747964724591       0.64410747964724591       0.64410747964724591     
  0.20000000000000001       0.76582651738163710       0.76582651738163710       0.76582651738163710       0.76582651738163710     
  0.20500000000000002       0.90425674395515443       0.90425674395515443       0.90425674395515443       0.90425674395515443     
  0.21000000000000002        1.0607112186208079        1.0607112186208079        1.0607112186208079        1.0607112186208079     


==> Ancillary/Fig7/chi_K100_MFinOD.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   6.5377551606339426E-039
   2.0000000000000000E-002   6.9547328888653494E-019   6.9547328888653494E-019   6.9547328888653494E-019   6.9547328888653494E-019   7.4838024882498714E-029
   2.5000000000000001E-002   6.0116148640880790E-015   6.0116148640880711E-015   6.0116148640880435E-015   6.0116148640879338E-015   7.9310026698832187E-023
   2.9999999999999999E-002   2.4191001520408829E-012   2.4191001520393033E-012   2.4191001520329843E-012   2.4191001520077036E-012   8.2667456813750827E-019
   3.5000000000000003E-002   1.7024258697452343E-010   1.7024258696387250E-010   1.7024258692126856E-010   1.7024258675085255E-010   6.2332258697434566E-016
   4.0000000000000001E-002   4.0568140695032858E-009   4.0568140616039285E-009   4.0568140300064968E-009   4.0568139036167692E-009   9.1741492171053082E-014
   4.5000000000000005E-002   4.7229911779922621E-008   4.7229910425055358E-008   4.7229905005586499E-008   4.7229883327712917E-008   4.5564176092290519E-012
   5.0000000000000003E-002   3.3460259097344961E-007   3.3460250705736830E-007   3.3460217139314757E-007   3.3460082873721187E-007   1.0577777636383555E-010
   5.5000000000000000E-002   1.6581765277212095E-006   1.6581740367495222E-006   1.6581640728814989E-006   1.6581242175779394E-006   1.4104734920888418E-009
   6.0000000000000005E-002   6.3047902410733478E-006   6.3047474792974635E-006   6.3045764336469292E-006   6.3038922641216430E-006   1.2387947837643585E-008
   6.5000000000000002E-002   1.9600192278184448E-005   1.9599709256686395E-005   1.9597777230451472E-005   1.9590049663308744E-005   7.8788823478398569E-008
   6.9999999999999993E-002   5.2114683675406397E-005   5.2110750625432024E-005   5.2095019920784208E-005   5.2032110558024472E-005   3.8836527450145223E-007
   7.4999999999999997E-002   1.2245619971902664E-004   1.2243153694793999E-004   1.2233291101892765E-004   1.2193863363702724E-004   1.5596762815400802E-006
   8.0000000000000002E-002   2.6053996802900587E-004   2.6041490453597346E-004   2.5991495694166922E-004   2.5791792209687203E-004   5.2991456579251960E-006
   8.4999999999999992E-002   5.1124000246997165E-004   5.1070789729976964E-004   5.0858233300032755E-004   5.0010574507403701E-004   1.5679212467131606E-005
   8.9999999999999997E-002   9.3836065335940527E-004   9.3640671655291572E-004   9.2861224463854758E-004   8.9762525828338772E-004   4.1324578787305084E-005
   9.5000000000000001E-002   1.6288782614441656E-003   1.6225481516340806E-003   1.5973585917855137E-003   1.4977715332865666E-003   9.8773076712831411E-005
   9.9999999999999992E-002   2.6973683067788540E-003   2.6789603041060396E-003   2.6060108565488160E-003   2.3202931654599007E-003   2.1719870519256790E-004
  0.10500000000000000        4.2904469291936724E-003   4.2417332455059837E-003   4.0499592947838229E-003   3.3101059206815629E-003   4.4455914155936950E-004
  0.11000000000000000        6.5909342972488025E-003   6.4723337153250703E-003   6.0101645897335338E-003   4.2684495910536189E-003   8.5508076950807491E-004
  0.11499999999999999        9.8213304192311026E-003   9.5533562715162945E-003   8.5247517909925966E-003   4.7825834592446562E-003   1.5578458347173545E-003
  0.12000000000000000        1.4246132570671387E-002   1.3680324161077232E-002   1.1555031354128182E-002   4.2118322944048455E-003   2.7061202782450678E-003
  0.12500000000000000        2.0172585014368249E-002   1.9050090911534964E-002   1.4958991153121689E-002   1.8329759375939857E-003   4.5069720036334943E-003
  0.13000000000000000        2.7949679201104218E-002   2.5848348255230059E-002   1.8496207752822368E-002  -2.7406866599511319E-003   7.2306850810393468E-003
  0.13500000000000001        3.7966051767439155E-002   3.4241531799415068E-002   2.1894702306074206E-002  -8.8494662674031260E-003   1.1219475983181551E-002
  0.14000000000000001        5.0646016508568217E-002   4.4378946625670740E-002   2.5001534611478086E-002  -1.4025251500954943E-002   1.6895058275251496E-002
  0.14500000000000002        6.6448347676293248E-002   5.6414759297976888E-002   2.8005933920456878E-002  -1.3756284228663870E-002   2.4764673627919679E-002
  0.15000000000000002        8.5855534154811369E-002   7.0546218534112484E-002   3.1676176264064791E-002  -2.4402848810942401E-003   3.5425299314427582E-002
  0.15500000000000000       0.10940529702171417        8.7089823328751925E-002   3.7470156699591771E-002   2.4330367754205176E-002   4.9565845110689871E-002
  0.16000000000000000       0.13766585938313780       0.10653248076988864        4.7471557895946828E-002   6.7162651511036023E-002   6.7967256400752102E-002
  0.16500000000000001       0.17126672435056906       0.12959725059799920        6.4067320770393441E-002  0.12167077442197373        9.1500537704267651E-002
  0.17000000000000001       0.21090974812349278       0.15726688787026341        8.9508091572232065E-002  0.18001293724091516       0.12112279625651724     
  0.17500000000000002       0.25738379873755074       0.19076990758061166       0.12552364390983395       0.23459804555515040       0.15787147522473122     
  0.18000000000000002       0.31157599526982482       0.23153092822934374       0.17315726077617535       0.28177989070796705       0.20285699904136364     
  0.18500000000000003       0.37447709893097114       0.28110016760120354       0.23286361078248655       0.32339892400740300       0.25725408911325359     
  0.19000000000000000       0.44718139815967101       0.34108045200388382       0.30478735417142844       0.36564611531388008       0.32229202791559208     
  0.19500000000000001       0.53087046592503973       0.41307013088164085       0.38907443097095035       0.41641989993441975       0.39924415506933880     
  0.20000000000000001       0.62681456383043521       0.49861967075127378       0.48611315099565439       0.48277291423137081       0.48941687274211892     
  0.20500000000000002       0.73633944570004206       0.59921755562530910       0.59663173820913096       0.56955846817550104       0.59413842208760914     
  0.21000000000000002       0.86081462469081449       0.71628435734853446       0.72169213047823855       0.67927205244377264       0.71474766989097860     


==> Ancillary/Fig7/chi_K33.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025
   2.0000000000000000E-002   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019   6.9547328888653484E-019
   2.5000000000000001E-002   6.0116148640880782E-015   6.0116148640880774E-015   6.0116148640880703E-015   6.0116148640880364E-015
   2.9999999999999999E-002   2.4191001520412989E-012   2.4191001520407771E-012   2.4191001520386910E-012   2.4191001520303481E-012
   3.5000000000000003E-002   1.7024258697735327E-010   1.7024258697383842E-010   1.7024258695977896E-010   1.7024258690354128E-010
   4.0000000000000001E-002   4.0568140716027852E-009   4.0568140689958783E-009   4.0568140585682551E-009   4.0568140168577579E-009
   4.5000000000000005E-002   4.7229912139027533E-008   4.7229911691835046E-008   4.7229909903065130E-008   4.7229902747985661E-008
   5.0000000000000003E-002   3.3460261310050008E-007   3.3460258539067108E-007   3.3460247455136606E-007   3.3460203119424922E-007
   5.5000000000000000E-002   1.6581771800963327E-006   1.6581763566745155E-006   1.6581730629892900E-006   1.6581598882667913E-006
   6.0000000000000005E-002   6.3048013531646856E-006   6.3047871860899279E-006   6.3047305179500800E-006   6.3045038468232171E-006
   6.5000000000000002E-002   1.9600316732307864E-005   1.9600156043029686E-005   1.9599513292503858E-005   1.9596942349681906E-005
   6.9999999999999993E-002   5.2115534289021478E-005   5.2114216754498210E-005   5.2108946782947869E-005   5.2087868395578277E-005
   7.4999999999999997E-002   1.2246152213924520E-004   1.2245317097249545E-004   1.2241976915298086E-004   1.2228618749986675E-004
   8.0000000000000002E-002   2.6056682141260959E-004   2.6052380546457516E-004   2.6035177717845183E-004   2.5966398351514317E-004
   8.4999999999999992E-002   5.1135327758071285E-004   5.1116626871998351E-004   5.1041857522161015E-004   5.0743087717288545E-004
   8.9999999999999997E-002   9.3877132975092560E-004   9.3806479932737757E-004   9.3524133612663473E-004   9.2397138486867945E-004
   9.5000000000000001E-002   1.6301854140229144E-003   1.6278121527723835E-003   1.6183363802149127E-003   1.5805884291364158E-003
   9.9999999999999992E-002   2.7010816072153996E-003   2.6938651595614471E-003   2.6650957407923191E-003   2.5508822095646568E-003
  0.10500000000000000        4.2999815898888179E-003   4.2798319416654032E-003   4.1997052073256885E-003   3.8834175013930999E-003
  0.11000000000000000        6.6132754701455111E-003   6.5610230144082090E-003   6.3540756461702005E-003   5.5446457305583455E-003
  0.11499999999999999        9.8694229016999535E-003   9.7424406272790774E-003   9.2426687205867473E-003   7.3156924347480981E-003
  0.12000000000000000        1.4341615067075186E-002   1.4050387584318655E-002   1.2914979511497697E-002   8.6314330846933521E-003
  0.12500000000000000        2.0347549284332651E-002   1.9713797819894519E-002   1.7277142193877389E-002   8.3777429026386224E-003
  0.13000000000000000        2.8244484784004591E-002   2.6930654450292878E-002   2.1979303273798167E-002   4.7349979252202766E-003
  0.13500000000000001        3.8417324422638434E-002   3.5815348218618405E-002   2.6281816920026343E-002  -4.7117643434306149E-003
  0.14000000000000001        5.1257309266459286E-002   4.6325966724654166E-002   2.8946604725346679E-002  -2.2220980639316337E-002
  0.14500000000000002        6.7129352832434611E-002   5.8177955196326722E-002   2.8248160434736901E-002  -4.8122138273636574E-002
  0.15000000000000002        8.6327509333929936E-002   7.0763106242317214E-002   2.2238064562398695E-002  -7.8137412050305957E-002
  0.15500000000000000       0.10902092036231395        8.3108012939048168E-002   9.3711187411792216E-003 -0.10118336362247866     
  0.16000000000000000       0.13519676259568406        9.3915987158079917E-002  -1.0559863194031665E-002 -0.10057249189082171     
  0.16500000000000001       0.16461132509992818       0.10172795515195834       -3.5534046083802159E-002  -6.1331062125997031E-002
  0.17000000000000001       0.19676336234181349       0.10520033336411494       -6.1079277667417241E-002   1.7874936338704135E-002
  0.17500000000000002       0.23090284338614220       0.10343719564634145       -8.1244712355216450E-002  0.11645858815888468     
  0.18000000000000002       0.26608538530707937        9.6260944918060157E-002  -9.0658013359225048E-002  0.19726756326020925     
  0.18500000000000003       0.30124881216571125        8.4304835573912149E-002  -8.6701272140556604E-002  0.22602506579710058     
  0.19000000000000000       0.33533429313401952        6.8876045981657197E-002  -7.0562920290523981E-002  0.19152744200480598     
  0.19500000000000001       0.36738408936553657        5.1640837801776057E-002  -4.6556431727278455E-002  0.11071711191136785     
  0.20000000000000001       0.39662435888867392        3.4257052999494372E-002  -2.0235218660906069E-002   1.6168082456331813E-002
  0.20500000000000002       0.42250997648064104        1.8080571496464769E-002   3.5644884682830562E-003  -6.2350159002549428E-002
  0.21000000000000002       0.44473103797590496        4.0150728770865646E-003   2.1866745191323329E-002 -0.10932294653282895     


==> Ancillary/Fig7/chi_K33_MFinOD.txt <==
#       T(GeV)                 χ2B                      χ4B                 χ6B                     χ8B  
#-----------------------------------------------------------------------------------------------------------------------------
   1.4999999999999999E-002   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   1.6960656999561330E-025   6.5377551606339426E-039
   2.0000000000000000E-002   6.9547328888653494E-019   6.9547328888653494E-019   6.9547328888653494E-019   6.9547328888653494E-019   7.4838024882498714E-029
   2.5000000000000001E-002   6.0116148640880805E-015   6.0116148640880797E-015   6.0116148640880726E-015   6.0116148640880379E-015   7.9310026698832187E-023
   2.9999999999999999E-002   2.4191001520412311E-012   2.4191001520407096E-012   2.4191001520386231E-012   2.4191001520302802E-012   8.2667456813750827E-019
   3.5000000000000003E-002   1.7024258697690220E-010   1.7024258697338735E-010   1.7024258695932802E-010   1.7024258690309070E-010   6.2332258697434566E-016
   4.0000000000000001E-002   4.0568140712674834E-009   4.0568140686606956E-009   4.0568140582335430E-009   4.0568140165249327E-009   9.1741492171053082E-014
   4.5000000000000005E-002   4.7229912082509663E-008   4.7229911635403474E-008   4.7229909846978692E-008   4.7229902693279740E-008   4.5564176092290519E-012
   5.0000000000000003E-002   3.3460260971471039E-007   3.3460258202239882E-007   3.3460247125316397E-007   3.3460202817632821E-007   1.0577777636383555E-010
   5.5000000000000000E-002   1.6581770840386973E-006   1.6581762620172119E-006   1.6581729739333106E-006   1.6581598216160618E-006   1.4104734920888418E-009
   6.0000000000000005E-002   6.3047997912359223E-006   6.3047856797856286E-006   6.3047292341426902E-006   6.3045034529950187E-006   1.2387947837643585E-008
   6.5000000000000002E-002   1.9600300154328247E-005   1.9600140754591371E-005   1.9599503162151629E-005   1.9596952850961839E-005   7.8788823478398569E-008
   6.9999999999999993E-002   5.2115562089997158E-005   5.2114264117381682E-005   5.2109072389767261E-005   5.2088306944885660E-005   3.8836527450145223E-007
   7.4999999999999997E-002   1.2246170830087659E-004   1.2245356847386931E-004   1.2242101190592178E-004   1.2229081029257064E-004   1.5596762815400802E-006
   8.0000000000000002E-002   2.6056790573456939E-004   2.6052662122857880E-004   2.6036151658864293E-004   2.5970139841794895E-004   5.2991456579251960E-006
   8.4999999999999992E-002   5.1135890330005797E-004   5.1118318217711987E-004   5.1048060914352404E-004   5.0767311875860152E-004   1.5679212467131606E-005
   8.9999999999999997E-002   9.3879750959886539E-004   9.3815176803161619E-004   9.3557112466737858E-004   9.2526943655655441E-004   4.1324578787305084E-005
   9.5000000000000001E-002   1.6302949246446261E-003   1.6282001818844381E-003   1.6198355341133957E-003   1.5865056087146789E-003   9.8773076712831411E-005
   9.9999999999999992E-002   2.7014947871312699E-003   2.6953897847620980E-003   2.6710447680963786E-003   2.5743373442446362E-003   2.1719870519256790E-004
  0.10500000000000000        4.3013958990570271E-003   4.2851827704140956E-003   4.2206708751316635E-003   3.9656710607091292E-003   4.4455914155936950E-004
  0.11000000000000000        6.6176998318439968E-003   6.5780116797049468E-003   6.4206247188094302E-003   5.8032507875977052E-003   8.5508076950807491E-004
  0.11499999999999999        9.8821706560310221E-003   9.7917743533832806E-003   9.4350914012083544E-003   8.0518185904140914E-003   1.5578458347173545E-003
  0.12000000000000000        1.4375698753784572E-002   1.4182635961309576E-002   1.3426325541998324E-002   1.0541277420850526E-002   2.7061202782450678E-003
  0.12500000000000000        2.0432695768014715E-002   2.0043574610039961E-002   1.8534497881548869E-002   1.2910503888017013E-002   4.5069720036334943E-003
  0.13000000000000000        2.8444430530967547E-002   2.7700361107491498E-002   2.4854059902501432E-002   1.4582231848408400E-002   7.2306850810393468E-003
  0.13500000000000001        3.8860969389313778E-002   3.7505168411153721E-002   3.2412630640818445E-002   1.4818244948610219E-002   1.1219475983181551E-002
  0.14000000000000001        5.2191502632872699E-002   4.9828742690939759E-002   4.1162515144084172E-002   1.2914281830127477E-002   1.6895058275251496E-002
  0.14500000000000002        6.9003023851680917E-002   6.5052950833873718E-002   5.0998177559901367E-002   8.5776640471107238E-003   2.4764673627919679E-002
  0.15000000000000002        8.9917554303528296E-002   8.3566338429681170E-002   6.1812953971173493E-002   2.4689720660487843E-003   3.5425299314427582E-002
  0.15500000000000000       0.11560960207453208       0.10576667859485070        7.3602224232225122E-002  -3.2230901418715333E-003   4.9565845110689871E-002
  0.16000000000000000       0.14679877898140536       0.13206905368424876        8.6607508546440282E-002  -4.4194846072296151E-003   6.7967256400752102E-002
  0.16500000000000001       0.18424271398424824       0.16292572985639986       0.10148063740833449        4.6700524769092977E-003   9.1500537704267651E-002
  0.17000000000000001       0.22875313017238735       0.19886816901581422       0.11941063893478036        3.0587811693962311E-002  0.12112279625651724     
  0.17500000000000002       0.28116908176957667       0.24052833863868089       0.14219294222994361        7.9033558092771974E-002  0.15787147522473122     
  0.18000000000000002       0.34237175935516334       0.28868516649596893       0.17216995907066798       0.15300971543822256       0.20285699904136364     
  0.18500000000000003       0.41328301610676632       0.34429246417790843       0.21205439400671994       0.25152807444005337       0.25725408911325359     
  0.19000000000000000       0.49486790270562953       0.40849458404616062       0.26466027854015001       0.36953549994359980       0.32229202791559208     
  0.19500000000000001       0.58813715034176672       0.48262328085762579       0.33260848178494723       0.49927541495892491       0.39924415506933880     
  0.20000000000000001       0.69414861491168300       0.56817510466378573       0.41808329599315808       0.63264945595605837       0.48941687274211892     
  0.20500000000000002       0.81400677283242828       0.66677263651661656       0.52269904460841710       0.76368580105696293       0.59413842208760914     
  0.21000000000000002       0.94885966798577759       0.78011580843255801       0.64749786466278914       0.89021331185427399       0.71474766989097860     


==> Ancillary/Fig8/thermo_K0_muB0point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        0.0000000000000000        2.6650880805054375E-005   1.1975388492972453E-004
  0.10500000000000000        0.0000000000000000        3.4929927362314142E-005   1.6067960058234517E-004
  0.11000000000000000        0.0000000000000000        4.5454346508285392E-005   2.1485588326907920E-004
  0.11500000000000000        0.0000000000000000        5.8816905300540730E-005   2.8660703576884348E-004
  0.12000000000000000        0.0000000000000000        7.5775801277227036E-005   3.8166583422091110E-004
  0.12500000000000000        0.0000000000000000        9.7301021078840478E-005   5.0759307527722356E-004
  0.13000000000000000        0.0000000000000000        1.2463196339315444E-004   6.7429475748875258E-004
  0.13500000000000001        0.0000000000000000        1.5934814392940615E-004   8.9464860210836886E-004
  0.14000000000000001        0.0000000000000000        2.0345480381574410E-004   1.1852500955688329E-003
  0.14500000000000002        0.0000000000000000        2.5948518058773086E-004   1.5672861347170697E-003
  0.14999999999999999        0.0000000000000000        3.3062107297015451E-004   2.0675417889975643E-003
  0.15500000000000000        0.0000000000000000        4.2083314095832554E-004   2.7195428046827221E-003
  0.16000000000000000        0.0000000000000000        5.3504213970809557E-004   3.5648334229562853E-003
  0.16500000000000001        0.0000000000000000        6.7930199984919193E-004   4.6543860231676396E-003
  0.16999999999999998        0.0000000000000000        8.6100535033768288E-004   6.0501361781354485E-003
  0.17499999999999999        0.0000000000000000        1.0891117464940034E-003   7.8266340404349408E-003
  0.17999999999999999        0.0000000000000000        1.3743985270130840E-003   1.0072800659608564E-002
  0.18500000000000000        0.0000000000000000        1.7297338924846804E-003   1.2893775922933396E-002
  0.19000000000000000        0.0000000000000000        2.1703714832662434E-003   1.6412843350822420E-002
  0.19500000000000001        0.0000000000000000        2.7142654458786903E-003   2.0773415970525566E-002
  0.20000000000000001        0.0000000000000000        3.3824047192628163E-003   2.6141066925446245E-002
  0.20500000000000002        0.0000000000000000        4.1991650516714643E-003   3.2705588322251719E-002
  0.21000000000000002        0.0000000000000000        5.1926770757414545E-003   4.0683062032149865E-002
  0.21500000000000000        0.0000000000000000        6.3952086262994536E-003   5.0317926696689830E-002
  0.22000000000000000        0.0000000000000000        7.8435593814434827E-003   6.1885025988826857E-002


==> Ancillary/Fig8/thermo_K0_muB1point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        1.0000000000000000        2.6797698666531446E-005   1.2161684232488524E-004
  0.10500000000000000        1.0000000000000000        3.5214211665931681E-005   1.6420541144324585E-004
  0.11000000000000000        1.0000000000000000        4.5981550488540493E-005   2.2126350888658088E-004
  0.11500000000000000        1.0000000000000000        5.9758345931164322E-005   2.9784492155990019E-004
  0.12000000000000000        1.0000000000000000        7.7401792095106614E-005   4.0076367663072562E-004
  0.12500000000000000        1.0000000000000000        1.0002713851223846E-004   5.3914593569908580E-004
  0.13000000000000000        1.0000000000000000        1.2908232811813559E-004   7.2511504609261217E-004
  0.13500000000000001        1.0000000000000000        1.6644031295196931E-004   9.7462629883316939E-004
  0.14000000000000001        1.0000000000000000        2.1451159446191030E-004   1.3084658577393381E-003
  0.14500000000000002        1.0000000000000000        2.7637945687841037E-004   1.7534254077304445E-003
  0.14999999999999999        1.0000000000000000        3.5596018995552277E-004   2.3436604843258546E-003
  0.15500000000000000        1.0000000000000000        4.5819033747129318E-004   3.1222363965932604E-003
  0.16000000000000000        1.0000000000000000        5.8924267145761826E-004   4.1428613685872903E-003
  0.16500000000000001        1.0000000000000000        7.5677219456810941E-004   5.4718022235861787E-003
  0.16999999999999998        1.0000000000000000        9.7019303163466868E-004   7.1899738247128767E-003
  0.17499999999999999        1.0000000000000000        1.2409866049141445E-003   9.3951897352390849E-003
  0.17999999999999999        1.0000000000000000        1.5830410139700418E-003   1.2204558302209290E-002
  0.18500000000000000        1.0000000000000000        2.0130210766618204E-003   1.5757005685792767E-002
  0.19000000000000000        1.0000000000000000        2.5507680471747490E-003   2.0215905301130044E-002
  0.19500000000000001        1.0000000000000000        3.2197276217974229E-003   2.5771791720359552E-002
  0.20000000000000001        1.0000000000000000        4.0474044823083210E-003   3.2645136280852291E-002
  0.20500000000000002        1.0000000000000000        5.0658413161357285E-003   4.1089161418957958E-002
  0.21000000000000002        1.0000000000000000        6.3121199961826326E-003   5.1392671037630511E-002
  0.21500000000000000        1.0000000000000000        7.8288824012657625E-003   6.3882874951535065E-002
  0.22000000000000000        1.0000000000000000        9.6648682113029995E-003   7.8928186559876823E-002


==> Ancillary/Fig8/thermo_K0_muB2point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        2.0000000000000000        2.7397594497395690E-005   1.2922865864410961E-004
  0.10500000000000000        2.0000000000000000        3.6375771152936826E-005   1.7861101996312961E-004
  0.11000000000000000        2.0000000000000000        4.8135605108948116E-005   2.4744256840685555E-004
  0.11500000000000000        2.0000000000000000        6.3604778813507550E-005   3.4375657609147630E-004
  0.12000000000000000        2.0000000000000000        8.4044852693068142E-005   4.7878283719223467E-004
  0.12500000000000000        2.0000000000000000        1.1116437281368371E-004   6.6803965579557165E-004
  0.13000000000000000        2.0000000000000000        1.4726295891277631E-004   9.3270382051797800E-004
  0.13500000000000001        2.0000000000000000        1.9541181368892461E-004   1.3012948104938996E-003
  0.14000000000000001        2.0000000000000000        2.5967615346072132E-004   1.8117050773918861E-003
  0.14500000000000002        2.0000000000000000        3.4538491348220357E-004   2.5136019810238115E-003
  0.14999999999999999        2.0000000000000000        4.5945272642427550E-004   3.4712191836056977E-003
  0.15500000000000000        2.0000000000000000        6.1075862265940546E-004   4.7665464905940463E-003
  0.16000000000000000        2.0000000000000000        8.1058518055865956E-004   6.5029177684659545E-003
  0.16500000000000001        2.0000000000000000        1.0731209976265503E-003   8.8089871688473015E-003
  0.16999999999999998        2.0000000000000000        1.4160283978174133E-003   1.1843074893581135E-002
  0.17499999999999999        2.0000000000000000        1.8610772775768058E-003   1.5797855521230059E-002
  0.17999999999999999        2.0000000000000000        2.4348449626418463E-003   2.0905354766782239E-002
  0.18500000000000000        2.0000000000000000        3.1694809357593222E-003   2.7442214653826333E-002
  0.19000000000000000        2.0000000000000000        4.1035343342594680E-003   3.5735182543793938E-002
  0.19500000000000001        2.0000000000000000        5.2828412305310178E-003   4.6166776312834550E-002
  0.20000000000000001        2.0000000000000000        6.7614679182091842E-003   5.9181076151204132E-002
  0.20500000000000002        2.0000000000000000        8.6027057454633946E-003   7.5289592890320237E-002
  0.21000000000000002        2.0000000000000000        1.0880112471174076E-002   9.5077163311129212E-002
  0.21500000000000000        2.0000000000000000        1.3678594673989851E-002  0.11920782440442501     
  0.22000000000000000        2.0000000000000000        1.7095525415501651E-002  0.14843062087904035     


==> Ancillary/Fig8/thermo_K33_muB0point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        0.0000000000000000        2.6650820533784717E-005   1.1975241594035769E-004
  0.10500000000000000        0.0000000000000000        3.4929722462076069E-005   1.6067472469093020E-004
  0.11000000000000000        0.0000000000000000        4.5453704760035703E-005   2.1484093445243586E-004
  0.11500000000000000        0.0000000000000000        5.8815034471435131E-005   2.8656428533626357E-004
  0.12000000000000000        0.0000000000000000        7.5770682262827426E-005   3.8155088642240009E-004
  0.12500000000000000        0.0000000000000000        9.7287783919230072E-005   5.0730061091533733E-004
  0.13000000000000000        0.0000000000000000        1.2459943277965595E-004   6.7358696263937706E-004
  0.13500000000000001        0.0000000000000000        1.5927181852036290E-004   8.9301247604158559E-004
  0.14000000000000001        0.0000000000000000        2.0328319013283830E-004   1.1816255332006912E-003
  0.14500000000000002        0.0000000000000000        2.5911427212393728E-004   1.5595702703845153E-003
  0.14999999999999999        0.0000000000000000        3.2984858355404459E-004   2.0517247558134439E-003
  0.15500000000000000        0.0000000000000000        4.1927965923735323E-004   2.6882671447800112E-003
  0.16000000000000000        0.0000000000000000        5.3202063976649176E-004   3.5051008255016849E-003
  0.16500000000000001        0.0000000000000000        6.7361042899783178E-004   4.5440751491823850E-003
  0.16999999999999998        0.0000000000000000        8.5061008669286308E-004   5.8529645946938545E-003
  0.17499999999999999        0.0000000000000000        1.0706837965442897E-003   7.4852168378127699E-003
  0.17999999999999999        0.0000000000000000        1.3426608558170707E-003   9.4995399124911742E-003
  0.18500000000000000        0.0000000000000000        1.6765784463497917E-003   1.1959451446852979E-002
  0.19000000000000000        0.0000000000000000        2.0837087223248710E-003   1.4932937293238380E-002
  0.19500000000000001        0.0000000000000000        2.5765769482830611E-003   1.8492350337793666E-002
  0.20000000000000001        0.0000000000000000        3.1689791323366223E-003   2.2714627761491822E-002
  0.20500000000000002        0.0000000000000000        3.8760074491083411E-003   2.7681836655955496E-002
  0.21000000000000002        0.0000000000000000        4.7140900099425197E-003   3.3481997835170807E-002
  0.21500000000000000        0.0000000000000000        5.7010489285140168E-003   4.0210102113340647E-002
  0.22000000000000000        0.0000000000000000        6.8561779424283799E-003   4.7969225359261403E-002


==> Ancillary/Fig8/thermo_K33_muB1point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        1.0000000000000000        2.6797472095292371E-005   1.2161132217702598E-004
  0.10500000000000000        1.0000000000000000        3.5213441857899183E-005   1.6418710466594900E-004
  0.11000000000000000        1.0000000000000000        4.5979141685042430E-005   2.2120745932790390E-004
  0.11500000000000000        1.0000000000000000        5.9751333782498668E-005   2.9768496698319555E-004
  0.12000000000000000        1.0000000000000000        7.7382646074634857E-005   4.0033492985120517E-004
  0.12500000000000000        1.0000000000000000        9.9977782324461880E-005   5.3805999884474207E-004
  0.13000000000000000        1.0000000000000000        1.2896156612329974E-004   7.2250376194127363E-004
  0.13500000000000001        1.0000000000000000        1.6615869242612026E-004   9.6864322999403992E-004
  0.14000000000000001        1.0000000000000000        2.1388357023449027E-004   1.2953678216861993E-003
  0.14500000000000002        1.0000000000000000        2.7503673376178206E-004   1.7259720884217787E-003
  0.14999999999999999        1.0000000000000000        3.5320233152785730E-004   2.2884818309489240E-003
  0.15500000000000000        1.0000000000000000        4.5273983115551287E-004   3.0157512885707009E-003
  0.16000000000000000        1.0000000000000000        5.7886311541254388E-004   3.9453195591145690E-003
  0.16500000000000001        1.0000000000000000        7.3770216102333650E-004   5.1190878248049028E-003
  0.16999999999999998        1.0000000000000000        9.3634630881598451E-004   6.5829464304589204E-003
  0.17499999999999999        1.0000000000000000        1.1828726288985619E-003   8.3865073248016488E-003
  0.17999999999999999        1.0000000000000000        1.4863664191675167E-003   1.0583065908974914E-002
  0.18500000000000000        1.0000000000000000        1.8569421961772874E-003   1.3229842826655309E-002
  0.19000000000000000        1.0000000000000000        2.3057724741969770E-003   1.6388478783880858E-002
  0.19500000000000001        1.0000000000000000        2.8451290563589028E-003   2.0125707721833176E-002
  0.20000000000000001        1.0000000000000000        3.4884387398153071E-003   2.4514125893813986E-002
  0.20500000000000002        1.0000000000000000        4.2503532053425113E-003   2.9632995026161277E-002
  0.21000000000000002        1.0000000000000000        5.1468317432068235E-003   3.5569047194520378E-002
  0.21500000000000000        1.0000000000000000        6.1952351851088444E-003   4.2417282336128910E-002
  0.22000000000000000        1.0000000000000000        7.4144295825763450E-003   5.0281760671586115E-002


==> Ancillary/Fig8/thermo_K33_muB2point0T.txt <==
#   T(GeV)      μB/T            P(GeV^4)            ε (GeV^4)
#---------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.10000000000000001        2.0000000000000000        2.7395953586977899E-005   1.2918872163304523E-004
  0.10500000000000000        2.0000000000000000        3.6370205050573491E-005   1.7847889239457881E-004
  0.11000000000000000        2.0000000000000000        4.8118233155329003E-005   2.4703956289934281E-004
  0.11500000000000000        2.0000000000000000        6.3554406883422972E-005   3.4261307587904656E-004
  0.12000000000000000        2.0000000000000000        8.3908114402607095E-005   4.7574362326399449E-004
  0.12500000000000000        2.0000000000000000        1.1081480211586278E-004   6.6043424982491759E-004
  0.13000000000000000        2.0000000000000000        1.4641748725340749E-004   9.1471732672200991E-004
  0.13500000000000001        2.0000000000000000        1.9347059259239939E-004   1.2609861223890227E-003
  0.14000000000000001        2.0000000000000000        2.5543390824513687E-004   1.7259342950987266E-003
  0.14500000000000002        2.0000000000000000        3.3654271100424225E-004   2.3400267566060654E-003
  0.14999999999999999        2.0000000000000000        4.4184282155457856E-004   3.1365825593927038E-003
  0.15500000000000000        2.0000000000000000        5.7718731893600939E-004   4.1507272808677786E-003
  0.16000000000000000        2.0000000000000000        7.4920240613988564E-004   5.4185638262988431E-003
  0.16500000000000001        2.0000000000000000        9.6523887630544096E-004   6.9768482270355066E-003
  0.16999999999999998        2.0000000000000000        1.2333287820971996E-003   8.8632753443286701E-003
  0.17499999999999999        2.0000000000000000        1.5621636395241872E-003   1.1117288597472463E-002
  0.17999999999999999        2.0000000000000000        1.9611034502366887E-003   1.3781219270545066E-002
  0.18500000000000000        2.0000000000000000        2.4402185647217434E-003   1.6901553207990506E-002
  0.19000000000000000        2.0000000000000000        3.0103612403955104E-003   2.0530175689206905E-002
  0.19500000000000001        2.0000000000000000        3.6832611975780812E-003   2.4725512067214888E-002
  0.20000000000000001        2.0000000000000000        4.4716389518479633E-003   2.9553534431849795E-002
  0.20500000000000002        2.0000000000000000        5.3893313282565060E-003   3.5088636508700838E-002
  0.21000000000000002        2.0000000000000000        6.4514246496327407E-003   4.1414394465863064E-002
  0.21500000000000000        2.0000000000000000        7.6743922358090844E-003   4.8624236781583063E-002
  0.22000000000000000        2.0000000000000000        9.0762338700039052E-003   5.6822046721167641E-002


==> Ancillary/Fig9/phaseline_K0_netS0.txt <==
#   T(GeV),     μB(GeV),       μS(GeV),     netB(GeV^3),        netS(GeV^3)     
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.16116965262618990        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  0.16110012886413808        2.5000000000000001E-002   6.7143054576192154E-003   8.9341968865113948E-005   1.4907779871675686E-019
  0.16089172718656422        5.0000000000000003E-002   1.3416979935347078E-002   1.7828934019812731E-004   6.7762635780344027E-020
  0.16054494671451430        7.5000000000000011E-002   2.0096806683102035E-002   2.6645885111557306E-004   1.2197274440461925E-019
  0.16006058751195576       0.10000000000000001        2.6743366435936337E-002   3.5348897536748372E-004   5.9631119486702744E-019
  0.15943970472458421       0.12500000000000000        3.3347361495143592E-002   4.3904857657416899E-004  -3.2526065174565133E-019
  0.15868354785520847       0.15000000000000002        3.9900857720823621E-002   5.2284321027849562E-004  -9.2157184661267877E-019
  0.15779348819440248       0.17500000000000002        4.6397428795023982E-002   6.0461874813799450E-004   8.1315162936412833E-020
  0.15677093769305192       0.20000000000000001        5.2832195620420838E-002   6.8416229217438829E-004  -4.6078592330633938E-019
  0.15561726248963212       0.22500000000000001        5.9201762532751202E-002   7.6130061726099754E-004   4.8789097761847700E-019
  0.15433369390880955       0.25000000000000000        6.5504060142550183E-002   8.3589659070294579E-004  -1.0842021724855044E-019
  0.15292123908100522       0.27500000000000002        7.1738111187968218E-002   9.0784414696167849E-004   4.3368086899420177E-019
  0.15138059246846891       0.30000000000000004        7.7903740118208331E-002   9.7706243694075713E-004  -3.2526065174565133E-019
  0.14971204860418005       0.32500000000000001        8.4001248927566233E-002   1.0434897327845588E-003   3.2526065174565133E-019
  0.14791541533212668       0.35000000000000003        9.0031081100203456E-002   1.1070775694196336E-003  -1.6263032587282567E-019
  0.14598992584041084       0.37500000000000000        9.5993492821204507E-002   1.1677854671332641E-003  -2.1684043449710089E-019
  0.14393414683540931       0.40000000000000002       0.10188824649813222        1.2255764297794268E-003   1.0842021724855044E-019
  0.14174587931868157       0.42500000000000004       0.10771433683032335        1.2804132716204167E-003  -2.7105054312137611E-019
  0.13942204756994556       0.45000000000000001       0.11346975480266508        1.3322557074195718E-003  -3.2526065174565133E-019
  0.13695857105056003       0.47500000000000003       0.11915129053444039        1.3810580538873214E-003  -2.7105054312137611E-019
  0.13435021293446764       0.50000000000000000       0.12475437211866997        1.4267673390819119E-003  -3.2526065174565133E-019
  0.13159039772723283       0.52500000000000002       0.13027293443203583        1.4693215991233774E-003   3.2526065174565133E-019
  0.12867098878590080       0.55000000000000004       0.13569930912353009        1.5086481559938960E-003  -2.1684043449710089E-019
  0.12558201427298285       0.57500000000000007       0.14102412409354229        1.5446617139190275E-003   5.4210108624275222E-020
  0.12231132681876700       0.60000000000000009       0.14623619694931800        1.5772621848118833E-003   8.1315162936412833E-020
  0.11884417735910337       0.62500000000000000       0.15132240095079819        1.6063322599341840E-003   5.1499603193061461E-019
  0.11516267626958442       0.65000000000000002       0.15626747199913804        1.6317348967089282E-003  -1.6263032587282567E-019
  0.11124510320845002       0.67500000000000004       0.16105370845982250        1.6533111083768240E-003   1.8973538018496328E-019
  0.10706500751820425       0.70000000000000007       0.16566048782060067        1.6708787671678911E-003  -4.0657581468206416E-020
  0.10259000672569335       0.72500000000000009       0.17006347921226936        1.6842336184891503E-003   2.7105054312137611E-020
   9.7780127670214725E-002  0.75000000000000000       0.17423336034520731        1.6931544449774053E-003  -1.3552527156068805E-020
   9.2585414193457227E-002  0.77500000000000002       0.17813374149706648        1.6974154414845857E-003   2.5072175238727290E-019
   8.6942285716739467E-002  0.80000000000000004       0.18171784840756930        1.6968104989118883E-003   0.0000000000000000     
   8.0767636466252221E-002  0.82500000000000007       0.18492331473098395        1.6911961990843149E-003  -2.7105054312137611E-020
   7.3948593660969980E-002  0.85000000000000009       0.18766417842981858        1.6805617805036349E-003   6.7762635780344027E-021
   6.6323346120496091E-002  0.87500000000000000       0.18981881507501144        1.6651291335421088E-003  -2.3716922523120409E-020
   5.7641703175400606E-002  0.90000000000000002       0.19121172800270522        1.6454470567427990E-003   6.7762635780344027E-021


==> Ancillary/Fig9/phaseline_K33_netS0.txt <==
#   T(GeV),     μB(GeV),       μS(GeV),     netB(GeV^3),        netS(GeV^3)     
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  0.16159787379995982        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  0.16153943359671560        2.5000000000000001E-002   6.1403837508289070E-003   8.1592058782219287E-005   2.7105054312137611E-020
  0.16136424397969490        5.0000000000000003E-002   1.2269530007351058E-002   1.6285260761083893E-004   4.0657581468206416E-020
  0.16107268983670847        7.5000000000000011E-002   1.8376686656831606E-002   2.4346115399315470E-004  -1.4907779871675686E-019
  0.16066538606025524       0.10000000000000001        2.4452037389254867E-002   3.2311829379260630E-004  -1.6263032587282567E-019
  0.16014313898278562       0.12500000000000000        3.0487085005489821E-002   4.0155400306617561E-004   1.3552527156068805E-019
  0.15950689495532011       0.15000000000000002        3.6474940959032066E-002   4.7853352960212963E-004   7.0473141211557788E-019
  0.15875767847538447       0.17500000000000002        4.2410502354439071E-002   5.5386054012644442E-004   0.0000000000000000     
  0.15789652269233734       0.20000000000000001        4.8290507264762104E-002   6.2737748174794918E-004  -5.9631119486702744E-019
  0.15692439531005195       0.22500000000000001        5.4113469673161579E-002   6.9896340109890846E-004   4.8789097761847700E-019
  0.15584212281987370       0.25000000000000000        5.9879505369010357E-002   7.6852969368569287E-004   5.4210108624275222E-020
  0.15465031561398881       0.27500000000000002        6.5590068464012441E-002   8.3601440271031859E-004  -2.7105054312137611E-019
  0.15334929587490989       0.30000000000000004        7.1247623796297843E-002   9.0137574029632711E-004  -7.0473141211557788E-019
  0.15193902927306854       0.32500000000000001        7.6855282792418725E-002   9.6458547008610178E-004  -7.0473141211557788E-019
  0.15041906051818063       0.35000000000000003        8.2416429385087767E-002   1.0256226870877514E-003   6.5052130349130266E-019
  0.14878845179160752       0.37500000000000000        8.7934358911330182E-002   1.0844683844647468E-003  -4.3368086899420177E-019
  0.14704572211018013       0.40000000000000002        9.3411947474272658E-002   1.1411010349709164E-003   4.3368086899420177E-019
  0.14518878477920480       0.42500000000000004        9.8851363084196051E-002   1.1954932602895704E-003   3.7947076036992655E-019
  0.14321487928787108       0.45000000000000001       0.10425382392195968        1.2476095309618110E-003   1.0842021724855044E-019
  0.14112049325113518       0.47500000000000003       0.10961940393908588        1.2974047414095983E-003   8.1315162936412833E-019
  0.13890126924352067       0.50000000000000000       0.11494688204480745        1.3448234405479514E-003  -4.8789097761847700E-019
  0.13655189051092559       0.52500000000000002       0.12023362834874761        1.3897994657249874E-003  -4.3368086899420177E-019
  0.13406593847100226       0.55000000000000004       0.12547551910949500        1.4322557209165570E-003  -4.8789097761847700E-019
  0.13143571347713268       0.57500000000000007       0.13066687080004474        1.4721038535378973E-003  -8.1315162936412833E-019
  0.12865200833989726       0.60000000000000009       0.13580038253757376        1.5092436133820361E-003  -5.9631119486702744E-019
  0.12570382131908406       0.62500000000000000       0.14086707441336763        1.5435617198537072E-003   6.2341624917916505E-019
  0.12257799134729894       0.65000000000000002       0.14585620618816156        1.5749301210694095E-003   0.0000000000000000     
  0.11925873254585065       0.67500000000000004       0.15075515523922356        1.6032036066706123E-003   3.2526065174565133E-019
  0.11572703669512369       0.70000000000000007       0.15554922280006564        1.6282168488413744E-003   1.0842021724855044E-019
  0.11195989957628995       0.72500000000000009       0.16022132061875055        1.6497811182580317E-003   2.9815559743351372E-019
  0.10792930699499423       0.75000000000000000       0.16475146167077689        1.6676811981350898E-003  -1.3552527156068805E-020
  0.10360088304800553       0.77500000000000002       0.16911593138974015        1.6816734771403820E-003  -1.4907779871675686E-019
   9.8932045199717655E-002  0.80000000000000004       0.17328593931520189        1.6914869707821427E-003  -8.1315162936412833E-020
   9.3869403730292289E-002  0.82500000000000007       0.17722543031107080        1.6968303120262370E-003  -1.3552527156068805E-020
   8.8344934132620803E-002  0.85000000000000009       0.18088755240133134        1.6974098732762430E-003  -2.7105054312137611E-020
   8.2270018334087827E-002  0.87500000000000000       0.18420902239890846        1.6929674297862644E-003  -4.0657581468206416E-020
   7.5525492500047475E-002  0.90000000000000002       0.18710130862767968        1.6833496801920468E-003   6.7762635780344027E-020


==> Ancillary/readme.txt <==
The data files are given for the respective Figures as presented in the paper arXiv:2401.02874 [hep-ph]  (https://arxiv.org/abs/2401.02874). 
For any further assistance leave a mail at deeptakb@gmail.com

 When using these result, please refer to the following work:
 - Phys.Rev.C 109 (2024) 5, 055206 (https://inspirehep.net/literature/2743597)
 - Phys.Rev.C 106 (2022) 4, 045203 (https://inspirehep.net/literature/2093769)
